On Preconditioning Electromagnetic Integral Equations in the High Frequency Regime via Helmholtz Operators and quasi-Helmholtz Projectors

Fast and accurate resolution of electromagnetic problems via the \ac{BEM} is oftentimes challenged by conditioning issues occurring in three distinct regimes: (i) when the frequency decreases and the discretization density remains constant, (ii) when the frequency is kept constant while the discretization is refined and (iii) when the frequency increases along with the discretization density. While satisfactory remedies to the problems arising in regimes (i) and (ii), respectively based on Helmholtz decompositions and Calder\'on-like techniques have been presented, the last regime is still challenging. In fact, this last regime is plagued by both spurious resonances and ill-conditioning, the former can be tackled via combined field strategies and is not the topic of this work. In this contribution new symmetric scalar and vectorial electric type formulations that remain well-conditioned in all of the aforementioned regimes and that do not require barycentric discretization of the dense electromagnetic potential operators are presented along with a spherical harmonics analysis illustrating their key properties.

==> figures/data/SH_stable_operators.txt <==
index	evL1	evS1	evL2	evS2	evL3	evS3
1.0	0.20593713427059154	0.7934264012106107	0.9971141728362996	0.0035225185234257542	0.312936506603927	0.6868986679997572
1.1	0.34189011293245025	0.6577762261887506	0.991596753754432	0.009031637070319596	0.18018892053548605	0.8195305075197087
1.2	0.49241828713178226	0.507582326925662	0.9395516036650609	0.06100859497768798	0.07810484223530821	0.921525798974002
1.3	0.6434746512580094	0.3568601744572106	0.8460397304295704	0.15439899468721568	0.0163497239355583	0.9832275477509231
1.4	0.7810710297272936	0.21956656662175064	0.7200086495378134	0.2802669680300942	0.0007121750447892913	0.9988521905129597
1.5	0.8925693686634226	0.10831127153847551	0.573422186096225	0.4266642433213622	0.03257414107535617	0.967018948696527
1.6	0.9678308173327977	0.033210565196878934	0.42011470550439545	0.5797744218763351	0.10880312665489603	0.8908575104219625
1.7000000000000002	1.0001193930373764	0.0009856293408667075	0.2744803630440415	0.7252220178657659	0.22207315837445257	0.7776873516077099
1.8	0.9866815831336363	0.014384270900170604	0.15012195806605771	0.8494218390353507	0.36158051635916827	0.6383026378430189
1.9	0.928954431066237	0.0719733022805772	0.058586108910106384	0.9408421588411539	0.5140832722860202	0.48593360677202807
2.0	0.8323894583863108	0.16831419737299824	0.008301735697095088	0.9910648473090586	0.6651638028348743	0.3349851727550444
2.1	0.7059149285376316	0.29449956669599664	0.003818360994364755	0.9955460784774224	0.8005934263571263	0.1996734987540253
2.2	0.5610912606637104	0.4389957691108286	0.045411603104805534	0.954010329274442	0.9076698950758395	0.0926896881567164
2.3	0.4110410041913315	0.5887104387555259	0.12908829711020842	0.8704452781158016	0.9764023066438994	0.024015920975672872
2.4000000000000004	0.26925343675323204	0.7301850993691089	0.2469862713320408	0.7527025692780739	1.0004335592501121	3.8122459742168635e-6
2.5	0.14837308007474923	0.850803829272797	0.3881274318062048	0.6117457356435725	0.9776161532576487	0.022799114511666392
2.6	0.05908066031260944	0.9399097077010631	0.5394508019158324	0.4606185350102026	0.9101904051418014	0.09016365323033121
2.7	0.009164602510387348	0.9897311859315852	0.6870273985853358	0.31323168762394155	0.8045517795663079	0.1957077775695827
2.8	0.0028622277133512715	0.9960394029794292	0.8173434494152704	0.18308135887470087	0.6706324940016055	0.32950819500823575
2.9000000000000004	0.04052432002602702	0.9584829057763332	0.9185337129479132	0.0820174668341681	0.5209582149460791	0.4790504255428005
3.0	0.1186270810034856	0.8805758120620323	0.981452805353376	0.019173761456183176	0.36947026432958185	0.6304055383942718
3.1	0.23012441671874376	0.7693464508312765	1.0004887107194709	0.0001553703447896269	0.23022461895515134	0.7695299885809468
3.2	0.36510377989110265	0.6346831657012951	0.974047399297431	0.026554792331569804	0.11608929386736998	0.8835670719038601
3.3000000000000003	0.5116829863626732	0.4884397066493887	0.9046683005828409	0.0958365393734958	0.03756063550735855	0.9620295808398632
3.4000000000000004	0.6570656933624895	0.3433823192798931	0.7987643734110963	0.2015966781223443	0.001806859219908794	0.9977554239667622
3.5	0.7886611240497087	0.2120727144740954	0.666014550071065	0.3341695338882604	0.01202511862211497	0.987549998495587
3.6	0.8951699963978504	0.10578471958474958	0.5184673302975684	0.48152286288704893	0.0671686520906685	0.9324588206530146
3.7	0.9675435518248041	0.03354748833219572	0.36943952254787177	0.6303576111856779	0.16206595151830222	0.837648487287254
3.8000000000000003	0.999735424417001	0.00139533433658722	0.23231140672590092	0.7673111251160987	0.2879176828749124	0.7119102247801415
3.9000000000000004	0.9891855276081803	0.011884867017129864	0.11932751330865751	0.8801547673374747	0.43312260016868226	0.5668347380143104
4.0	0.9369993175659422	0.06391598790730522	0.0405102339559952	0.9588788691323511	0.5843540701158593	0.41573666966204176
4.1	0.8478125260606422	0.1528666398972636	0.002781949884455774	0.9965694616822893	0.7277867093436635	0.2724290757069672
4.2	0.729358393246848	0.2710243324554501	0.009371483816866536	0.9900010814058124	0.850359949846068	0.1499609980610115
4.300000000000001	0.5917792789083486	0.4082726802196002	0.05955436682470038	0.939896222008571	0.9409631242170089	0.05943343780305972
4.4	0.4467452420529017	0.5529705324066616	0.14874611459096448	0.8508322604092818	0.9914349647274525	0.009000738156148222
4.5	0.30645711763174033	0.692946367678097	0.2689361850514948	0.7308081625301913	0.9972883465159227	0.003146467064952593
4.6	0.1826196858783371	0.8165225802942545	0.4094203514639285	0.5905131715876596	0.958096920688976	0.042297097827029645
4.7	0.08547123515496174	0.9134835765414696	0.5577634864458395	0.4423653849184857	0.8775115354170002	0.12280556294815606
4.800000000000001	0.022949305264641538	0.9759080939962699	0.7009054060737442	0.29940744593747737	0.7629081336601432	0.2373029970324271
4.9	5.940504931719582e-5	0.9987991121731988	0.8263110555477643	0.17415793093119916	0.6247020599005723	0.3753837712788487
5.0	0.018495282216795552	0.9804628885058507	0.923063784056782	0.07751954234009473	0.4753934149713561	0.5245592424821603
5.1000000000000005	0.0765375357801284	0.9226103819219851	0.9828068203744822	0.017838866924588186	0.3284316402393235	0.6713921184193333
5.2	0.16923389790070315	0.8301777270451335	1.0004526074127351	0.00019793260443900053	0.19700285562865685	0.8027080116717983
5.3	0.28884134782664583	0.7108855251553814	0.9746009690410876	0.025996514107846674	0.09284935202564505	0.9067748823881431
5.4	0.4254892462050468	0.5745776384050963	0.9076331907088022	0.09285806720076631	0.025226646595407763	0.9743450578027463
5.5	0.5680055460950891	0.4323972630714745	0.8054776447776862	0.19486366275548306	9.013763318338392e-5	0.9994678748485202
5.6000000000000005	0.7048361358702875	0.29587003087143887	0.6770710655532886	0.3230898580496439	0.01958196279063399	0.9800024042120355
5.7	0.8249813302596637	0.17596991525391362	0.533565518352905	0.46640053936256165	0.08186118941158742	0.9177871630795927
5.800000000000001	0.9188737715517384	0.08224348023185855	0.3873523202811575	0.6124215853288242	0.18128947501931325	0.8184546852957004
5.9	0.9791283384006128	0.02206169694687668	0.25098891745387203	0.7486124724354088	0.30895263150968344	0.6909104925738383
6.0	1.0011064055361465	5.6844755273222714e-5	0.13612185465793206	0.8633418205285122	0.4534689317778595	0.5465255779710888
6.1000000000000005	0.9832528618876903	0.01778599792809099	0.052498015494677676	0.9468748300631822	0.6020101067099328	0.39811638111934383
6.2	0.927183273877343	0.0736436751686041	0.00714749223807219	0.992189366279404	0.7414429330427267	0.25880426633071385
6.300000000000001	0.8375188832101498	0.1630259840993461	0.003805659783539575	0.9955532051698565	0.8594896112108765	0.14085620833543464
6.4	0.7214871074669963	0.27872866880928776	0.04262074736047999	0.9568162041420595	0.9458045208413417	0.05460900279668109
6.5	0.5883232976386977	0.4115434305776672	0.1201683327373093	0.8793959919981924	0.9928733520776117	0.007570917651609967
6.6000000000000005	0.4485243286686087	0.5510021069749649	0.22976789974885595	0.7699620182582577	0.9966571830372549	0.0037781462057717126
6.7	0.31301508625813407	0.6862078306947906	0.36207115003071555	0.6378482153759317	0.956927243290174	0.043460276304026525
6.800000000000001	0.19229436839300412	0.8066868422754859	0.5058692765873872	0.4942469794272507	0.877263751225642	0.12304136877503612
6.9	0.09562686118122307	0.9031944820301865	0.6490487295263309	0.3512548287411252	0.7647218603078283	0.23547361951832838
7.0	0.030342816229007058	0.9684138963381935	0.7796135305717483	0.22085155998979622	0.629196778795369	0.37087157725303505
7.1000000000000005	0.0012973884253470497	0.997495626519718	0.8866877713472725	0.11389914000053183	0.48254601603590475	0.5173890241581397
7.2	0.010528167517637611	0.988399629010537	0.9614148015797216	0.0392437084048405	0.3375472440436405	0.6622601092364253
7.300000000000001	0.05713339457070694	0.9420172669062217	0.9976794037885813	0.002994293923329213	0.20678373268841757	0.7929128657138865
7.4	0.13737600012050386	0.862068114508721	0.9925950179675898	0.008036106642040937	0.10155464679773316	0.8980579169053081
7.5	0.24500129794457473	0.7547836691186415	0.9467184027003286	0.053815978241366115	0.030904331966271868	0.9686583313749294
7.6000000000000005	0.3717402325149333	0.6284059562765362	0.8639772285670699	0.13641444846144066	0.000853451320760019	0.9986978399900699
7.7	0.5079566787146288	0.4925423799865033	0.7513200317029137	0.24889509994658007	0.013896550680453432	0.9856828930256277
7.800000000000001	0.643387368722482	0.3574280712460981	0.6181207185392893	0.3818990133826551	0.06880699655181187	0.9308376445156525
7.9	0.7679172197167348	0.23315278135541498	0.47538955314170206	0.524432501735573	0.1607633576140062	0.8389777982975608
8.0	0.8723314726898044	0.12891073591855864	0.33485770918630725	0.664781151142617	0.2817835399557148	0.7180769838369584
8.100000000000001	0.9489890996537311	0.052328838022054965	0.20801187175319877	0.7914738028096548	0.42142673388198815	0.5785655577277949
8.2	0.9923690376329214	0.008921539251380476	0.10515836680478105	0.8942171173558431	0.5677007145619151	0.43242422192397056
8.3	0.9994513165919753	0.0017102288663507202	0.03459275323191979	0.9647248957975292	0.7080951353780989	0.29215173876453526
8.4	0.9699081865976116	0.03103199956302109	0.0019411440865679125	0.9973759803558622	0.8306515287561863	0.16969593971146377
8.5	0.9060948805566977	0.09454816565636008	0.009724630398876026	0.9896494249072092	0.9249785354883169	0.07543941899288796
8.600000000000001	0.8128445603222825	0.18744804495701453	0.05717936863084315	0.9423044056472301	0.9831265012874078	0.017325693746609194
8.7	0.697086182013719	0.30282936932968435	0.14034375747481317	0.8592934439723241	1.000248424244361	0.0001987822856895403
8.8	0.5673164666061453	0.43222427225938714	0.2524024219632837	0.7474191879425248	0.9749931201239548	0.025410289282247683
8.9	0.43296702003466214	0.5662299664736149	0.38425620289674745	0.6157654885603109	0.9095997115476749	0.09072487164778294
9.0	0.3037142757239472	0.695196606715585	0.5252696451717057	0.4749511871784541	0.8096881167625952	0.19052941487428227
9.1	0.18878294912857818	0.8099218139888096	0.66413395725648	0.33626853502548304	0.6837659227147168	0.316325565536459
9.200000000000001	0.09629298946161674	0.9023020274504853	0.7897750795251782	0.21077649268453458	0.5424957062011602	0.4574616087325954
9.3	0.03269575041419028	0.9658950877925025	0.8922339193944001	0.10842173893320285	0.3977865508579479	0.6020400126959391
9.4	0.0023376910281300823	0.9963558318099812	0.9634490832188565	0.03725695738253335	0.26178759757455533	0.7379228842636567
9.5	0.00717998258806999	0.9917163720374579	0.997881187941222	0.0028172355790429078	0.1458688566380624	0.8537501924126893
9.6	0.04669071876049062	0.9524943696687035	0.9929312714040313	0.007702001137492659	0.059674674862232886	0.939885449003117
9.700000000000001	0.11791388281847477	0.8816251081972051	0.9491227867101444	0.05139298317749114	0.010328276098645442	0.9892105005973628
9.8	0.21570672768014318	0.7842256325425115	0.8700357560449742	0.13031962935341423	0.0018523597844602516	0.9977045027523055
9.9	0.3331256477147379	0.6672107607429538	0.7620013282488278	0.2381637711675718	0.03485205852131601	0.964760810982581
10.0	0.461930747572095	0.5387906232801372	0.6335836746715758	0.36637666799308455	0.10648424941793014	0.8932178051692902
10.1	0.593171778826781	0.40788690433381974	0.49489242190040733	0.5048653186320329	0.2107131882816206	0.7891036653605231
10.200000000000001	0.7178133716016228	0.2835096990875882	0.3567814311325903	0.6427923332373321	0.3388287071263118	0.6611188223460551
10.3	0.8273557781041352	0.1741386191576564	0.22999777722623008	0.7694256219347609	0.48018174444321143	0.5199012574725101
10.4	0.914408692732416	0.08715044900704656	0.12434771651115477	0.8749712183374107	0.6230745077141701	0.37713728109339933
10.5	0.9731799321735591	0.028331465252053458	0.04794413089155292	0.9513248470043023	0.7557304847922975	0.24459249298909236
10.600000000000001	0.9998474712081861	0.0015058534552169064	0.006592675625325918	0.9926850857079655	0.8672637455084558	0.1331434012608794
10.700000000000001	0.9927920007390899	0.008303025737440814	0.0033622965161934784	0.9959825105992499	0.9485678942949228	0.05188926160486177
10.8	0.9526771539255199	0.0480767044089812	0.038370894512433355	0.9610940715992583	0.9930524798363995	0.007416264947852446
10.9	0.8823751179601674	0.11797810513968819	0.10879991277282648	0.8908289180198234	0.9971679372524592	0.003272948682369005
11.0	0.7867457815210431	0.21317515661700823	0.20913385069779525	0.7906896353762664	0.9606780646158773	0.03969780118645703
11.100000000000001	0.6722871646508508	0.32720012632898887	0.33160354867632336	0.6684299885049633	0.8866600888054922	0.11361899909642234
11.200000000000001	0.5466830225671353	0.45239989829460175	0.46679683739332967	0.5334454944761222	0.7812347945978478	0.21892382115923772
11.3	0.41827971016761256	0.5804569644334556	0.604387933408961	0.39604534611333503	0.6530511306249327	0.3469733643770822
11.4	0.29552828960995126	0.7029452963521017	0.7339286593576541	0.2666625032913603	0.5125693893478614	0.48731852280247967
11.5	0.18642927415081353	0.8118838438954482	0.8456407273920035	0.15506261017672718	0.37120291957626833	0.6285573412108632
11.600000000000001	0.09801631315202129	0.9002514759595719	0.9311491525781441	0.06961157785008677	0.2403891377942097	0.7592630554186689
11.700000000000001	0.035911686727880206	0.9624305883152632	0.984102205222524	0.01665634609872487	0.1306655554876189	0.8689071808276299
11.8	0.0039809936655539925	0.994552054779435	1.0006326763815732	6.399540832796751e-5	0.05082531650985341	0.9487032281524916
11.9	0.004107306092628088	0.9947212712561745	0.9796278354706034	0.020951802107142713	0.0072195269932173785	0.9923038250431745
12.0	0.036096842835912725	0.9631132255705737	0.9227902929248964	0.0776260241304745	0.0032611254453631224	0.9962965404388199
12.100000000000001	0.09771944826437302	0.9019332544786607	0.834487889139387	0.16573132488224537	0.039168264961654514	0.9604604639123301
12.200000000000001	0.18487843723134595	0.8152488426092762	0.7214065031943812	0.27859699621494666	0.11196556870946121	0.8877651809088213
12.3	0.2918962387097262	0.7087059193375399	0.5920341376223454	0.4077517002030261	0.21574078470510535	0.7841145977770261
12.4	0.4118952415246676	0.5891501197272017	0.4560167384397232	0.5435663617902032	0.34213398956420765	0.6578584264998965
12.5	0.5372477275884109	0.4641789835068646	0.3234351010449888	0.6759759612423535	0.4810181932185218	0.5191124198418481
12.600000000000001	0.6600650724146976	0.34165477092188307	0.20405729738547335	0.7952258910614993	0.621315406017376	0.3789432261351181
12.700000000000001	0.7726946746901344	0.22920930088585548	0.10662203767425033	0.8925875569990116	0.7518820728380851	0.2484838834015864
12.8	0.8681933895423898	0.13377192120601572	0.038205260199216794	0.96099100836631	0.8623929964206486	0.1380507548117117
12.9	0.9407484976370474	0.061149487754923355	0.0037153361208061954	0.9955292694198832	0.9441537666559541	0.056331819035383694
13.0	0.9860212392833232	0.01568326266815088	0.00555216452953656	0.9937991308521632	0.9907781321942933	0.009709821093750202
13.100000000000001	1.0013933730663944	2.2451841273612386e-6	0.0434529202404598	0.9560556464318173	0.9986781093627981	0.0017724470202167646
13.200000000000001	0.9861036979105087	0.014886004604840426	0.11453326429108347	0.8851715052040339	0.9673299544321243	0.03304637417401041
13.3	0.9412685707741169	0.059243025893559766	0.21351847991290662	0.786406771405569	0.8992971646839498	0.10097403088119665
13.4	0.8697877023960086	0.1302033594402251	0.3331453053125424	0.6670081538220022	0.80001096463086	0.20013262934572432
13.5	0.7761434709272222	0.22331743529063333	0.4647031783328571	0.535669005916279	0.6773277443179142	0.3226760445828617
13.600000000000001	0.6661082428193291	0.3328466721405307	0.5986740260901839	0.401890829763097	0.5409001615930543	0.4589628832302599
13.700000000000001	0.5463793755871981	0.4521263379087275	0.7254232666202216	0.2752935197178463	0.40141277625488425	0.5983199415422314
13.8	0.4241654196423953	0.5739772794796739	0.8358917421202464	0.16492453329085968	0.2697430902902284	0.7298802515680398
13.9	0.3067493496711327	0.6911408207899162	0.9222390152841142	0.07861647577596671	0.15611400487242283	0.8434297781486336
14.0	0.20105535265253968	0.7967104186274527	0.9783927066293108	0.02243835577358329	0.06930364196938886	0.930196886413876
14.100000000000001	0.1132447926666954	0.8845345521707549	1.0004659567129204	0.0002783844346341753	0.01597329624140048	0.9835238705002524
14.200000000000001	0.04836457070885484	0.9495676981969069	0.9870150707828843	0.013586242327383414	0.00016445720743548346	0.9993696443531613
14.3	0.01006739441038261	0.9881499171246915	0.9391211833402623	0.06129098381453537	0.02300220019391747	0.9766063182346174
14.4	0.00041873140495210916	0.9982002840008768	0.8602924938650567	0.13989806023752913	0.08262589676652157	0.9170887120230089
14.5	0.01979975596111379	0.9793148302996195	0.7561963537645269	0.24375623701563204	0.17435044153628787	0.8254935898422422
14.600000000000001	0.06690975688942714	0.9327654734999553	0.6342423294250807	0.3654733533618639	0.29104342005445466	0.7089431539772633
14.700000000000001	0.13886561000800446	0.8614022492743599	0.5030475108565574	0.49644974162119876	0.42368721851132035	0.5764437443469677
14.8	0.23139037274281182	0.7694666852020062	0.37182310178086664	0.627490363390595	0.562081240981644	0.43818451337951125
14.9	0.3390781421350866	0.662329056048658	0.2497262194644988	0.7494518268429124	0.6956291762428051	0.30475106360322557
15.0	0.45571829254187896	0.546166277728584	0.1452225679778065	0.8538787072811496	0.814150373001563	0.18631491781049744
15.100000000000001	0.5746592759574023	0.4276001301339554	0.0655041706816735	0.9335850576673458	0.9086532255301231	0.0918608534495633
15.200000000000001	0.6891904559121055	0.3133172182256892	0.01600182553665282	0.98314149976656	0.972012060354648	0.02851055439454591
15.3	0.7929200100823608	0.20969253082518274	2.4756924921368917e-5	0.999235454361977	0.9994970063276818	0.000993056034889108
15.4	0.8801277569018308	0.12243765665021868	0.01855063297246627	0.9808813494522645	0.9891180537093818	0.01130075398651268
15.5	0.9460737468897797	0.05629275673704833	0.07017838426887496	0.9294683537819879	0.9417590192422575	0.05855525479493009
15.600000000000001	0.9872464570337083	0.01477842302044623	0.15124486751433794	0.8486445521354418	0.8610932944001953	0.1390912064777261
15.700000000000001	1.001538232324078	1.9776873799065417e-5	0.2560951626788879	0.7440477134897748	0.7532898178190017	0.2467497013137822
15.8	0.988339991106216	0.01265081842811305	0.37748594355550424	0.6229031359706022	0.6265334251372624	0.3733571467467245
15.9	0.9485518868557995	0.05180238922616651	0.5070926080580541	0.49351779573492205	0.4903974196299191	0.509351821897885
16.0	0.884511328463853	0.11517242550597416	0.6360842602126154	0.3647066171483516	0.355116875950702	0.6445096752491363
16.1	0.7998442432037824	0.19917271675085105	0.7557266042251242	0.24519071545549673	0.2308180811136916	0.768714028953309
16.200000000000003	0.6992494833025098	0.29914238100785995	0.8579715623692236	0.1430087202562774	0.12676217115519822	0.8727111972505155
16.3	0.5882296256252485	0.40961492700979885	0.9359939889811801	0.06498074159106429	0.05065930293325378	0.9487957367270128
16.4	0.4727839363092427	0.5246232511397032	0.9846400582071094	0.01626035363775825	0.008103801283997592	0.9913749323167916
16.5	0.359080861552711	0.6380253215333763	1.0007584143612556	3.481558073345094e-6	0.0021711437297446752	0.997371684582872
16.6	0.25312801043162175	0.7438326843363322	0.9833935046275043	0.017174769550186895	0.03320515504661394	0.9664374352812619
16.700000000000003	0.16045721913714509	0.8365242855573748	0.9338300674394134	0.06650247796063226	0.09880935277067378	0.9009611804090177
16.8	0.08584098460155822	0.9113293809751023	0.855487861448928	0.14458286751623822	0.1940411105236766	0.8058758759534688
16.9	0.03305443256846159	0.9644654039991657	0.7536757031868032	0.24612506421930808	0.3117923314016543	0.6882785002430452
17.0	0.004694183803058912	0.9933194356686362	0.6352230747427632	0.36431821953193066	0.4433267499846005	0.5568935979564519
17.1	0.0020621755237990873	0.9965652003919948	0.5080153726244944	0.49129497963875624	0.5789327885151941	0.42142131568140495
17.2	0.025118876038922166	0.9742111043010152	0.3804648077487717	0.6186593418948414	0.7086428685572224	0.29181895991704737
17.3	0.07250660023784955	0.9275785403273883	0.2609526819427987	0.7380432582072912	0.8229657660246736	0.17756942375066953
17.400000000000002	0.14163999074135256	0.859213307787424	0.15728006110149678	0.8416550416074563	0.9135782555926485	0.08699017720564645
17.5	0.22885736003194793	0.7727363494594237	0.07616270594254688	0.922783777603088	0.9739258856491576	0.026632932411055292
17.6	0.32962365666302984	0.6726429326426145	0.022802636663615258	0.976227408505587	0.9996899353528395	0.0008168991718620326
17.7	0.43877345807105284	0.5640617584745558	0.0005631754358781391	0.9986176703626942	0.9890878508061598	0.011328318301350128
17.8	0.5507807028662636	0.45248717662626114	0.010767135328599695	0.9886222150666558	0.9429869462570116	0.05730648948508052
17.900000000000002	0.6600409174111859	0.34349864946528874	0.052629508015128064	0.9470125441092925	0.8648249471750135	0.13532273752755022
18.0	0.7611514857281592	0.2424818295996002	0.12332710958219535	0.8765952526976433	0.7603450249096291	0.23964470434653343
18.1	0.8491760398767203	0.15436510500269085	0.218198761865625	0.7820129469922285	0.6371663040704915	0.3626650361699845
18.2	0.9198802550985536	0.08338428045942892	0.3310612889828727	0.6694294812351971	0.50422246130629	0.49546190753780955
18.3	0.9699281335411454	0.032886288391047874	0.4546194166387504	0.5461213448657974	0.3711101637043671	0.6284496993149319
18.400000000000002	0.9970301395230616	0.005180567679013039	0.5809420131345384	0.4200026751258573	0.2473950970119658	0.7520721462080888
18.5	1.0000371762618772	0.0014441464700808441	0.7019733339918109	0.2991151501260596	0.1419258242009586	0.8574877743511199
18.6	0.978977225305746	0.021683656328423995	0.8100462271811077	0.19111573019363567	0.06220456815845458	0.9371985871582734
18.7	0.9350343582423347	0.06475463673890762	0.8983646864932939	0.10279479761250522	0.01385936593155204	0.9855775910992352
18.8	0.8704726318503789	0.12843570365926005	0.9614256325217688	0.03965476979814021	0.0002542815053156262	0.9992584977799084
18.900000000000002	0.7885099594851412	0.20955258604582874	0.9953541509029478	0.005574930515028016	0.02226409094667708	0.977361194496943
19.0	0.6931492965063963	0.3041447961718035	0.9981323100650619	0.002582352454472877	0.07822783820601988	0.9215385732551561
19.1	0.5889762908212718	0.4076658880111204	0.9697087102727896	0.03074177642975796	0.16408278311476462	0.8358431682149308
19.2	0.48093386108262604	0.51520694302711	0.9119836150784317	0.08816963336571475	0.2736674524771494	0.7264248475667955
19.3	0.3740849320013413	0.6217321474018749	0.8286723876634836	0.17116954159370704	0.3991706674264504	0.6010826321671119
19.400000000000002	0.2733747638749921	0.7223151042914927	0.7250575017253338	0.2744790788399577	0.5316933778267781	0.46870374829491546
19.5	0.18340397445267095	0.8123648471483655	0.6076461557929064	0.3916108785795716	0.6618825689505909	0.3386305846159109
19.6	0.10822250372280079	0.8878313483038438	0.48375608798578884	0.5152655367041942	0.7805919120906393	0.22000081889974532
19.7	0.05115347656830297	0.9453815913930156	0.3610562461462438	0.6377897555964576	0.8795224865977332	0.12110733063902289
19.8	0.01465425331361808	0.9825389190455098	0.24709129841919192	0.7516508163784679	0.9517988504090268	0.048822576631543955
19.900000000000002	0.00022001658485707725	0.9977802870300083	0.14881946643592867	0.849897962039465	0.9924407919919243	0.008127064480685236
20.0	0.00833312592818006	0.9905881524413563	0.07219183766768242	0.9265825846944826	0.9986988570845433	0.001773814521841894
20.1	0.03845928413599532	0.9614558926456014	0.021798287509947573	0.9771121181154689	0.970231624892612	0.030110836500726438
20.200000000000003	0.0890894045435362	0.9118477910374148	0.0006006387667705789	0.9985170195523828	0.909113988876422	0.09107238380529044
20.3	0.15782404376373374	0.8441166387864727	0.009768014723140149	0.9896158757056835	0.8196775703576786	0.18033789054455635
20.400000000000002	0.24149545609476686	0.7613838024535245	0.04862287380292579	0.9510701159474348	0.7081960250958627	0.29164587796661856
20.5	0.3363208069549979	0.6673881231147898	0.11469935992653524	0.8853266517445444	0.5824385911113973	0.41723953830802696
20.6	0.4380789094621924	0.5663111872126961	0.20390878718283956	0.7964535617494221	0.4511240539540788	0.5484118819099503
20.700000000000003	0.5423020587328159	0.4625873045470507	0.3108007113603896	0.6898802970527212	0.3233137910231277	0.6761118492513589
20.8	0.6444741516623314	0.3607069252615611	0.4289024977565281	0.5720594177796162	0.20778628886413003	0.7915690539529215
20.900000000000002	0.7402262959713066	0.2650222247406106	0.5511158889940061	0.450071276420602	0.11243629275780383	0.8868940498974338
21.0	0.8255215133332626	0.1795632001857655	0.6701460465190705	0.33119609687302226	0.04373954018729841	0.9556132121408174
21.1	0.896820893380258	0.10787188858446538	0.7789370347799407	0.22247941112208874	0.006319046819011385	0.9931022901712
21.200000000000003	0.9512246103832523	0.05286127990709372	0.8710877926005467	0.13031675244975371	0.0026415399370188692	0.9968900498418496
21.3	0.9865825134741489	0.0167042197578819	0.941224251250875	0.06008190494547169	0.032863410990175285	0.9668126269319169
21.400000000000002	1.0015704776084842	0.0007561383073129111	0.9853062820272346	0.015820004049827304	0.09483514390836785	0.9050096140866749
21.5	0.9957302847486144	0.005513877647868416	1.0008523765702402	2.2581978562098204e-5	0.18426229659001192	0.8157637675200543
21.6	0.9694724205053341	0.03061128947906286	0.9870701041292221	0.01349653048848673	0.29501051570295905	0.7051968050941243
21.700000000000003	0.92404275029429	0.07485070903330693	0.9448861278618047	0.05533323403710525	0.4195324636600592	0.5808433600625854
21.8	0.8614555155192299	0.1362679443327143	0.8768755466369976	0.12297815824753726	0.5493865652950906	0.451133121491704
21.900000000000002	0.7843964065091302	0.21222710975456946	0.7870962038943371	0.21239531655523103	0.6758116529884172	0.32481702083489156
22.0	0.696100576657415	0.299540527550852	0.6808390307041061	0.3183156214231931	0.790318261794198	0.21037665531310903
22.1	0.6002113243534181	0.39460805748099864	0.5643101611003516	0.434553460231273	0.8852566847247576	0.11545678811823222
22.200000000000003	0.500625760917824	0.4935696181565544	0.4442642206440096	0.554372173009493	0.9543239431968279	0.04635873199165269
22.3	0.40133409145468296	0.5924643467474474	0.3276106556707071	0.6708766379869543	0.9929763789756745	0.0076278853922839805
22.400000000000002	0.3062591613010233	0.6873898067899241	0.22101612651739475	0.777410006056264	0.9987212873597665	0.001761992684162753
22.5	0.21910267529104333	0.7746548857897106	0.1305257974751094	0.8679318030105759	0.9712694040537577	0.02905832323654059
22.6	0.14320400264553637	0.8509205034482891	0.061224861891791285	0.9373560969748587	0.9125395439750509	0.08760849413209987
22.700000000000003	0.08141676832556437	0.9133229469404717	0.016958958984846305	0.9818310925433654	0.8265166205901305	0.17343974479490845
22.8	0.03600754082025429	0.9595755237587641	0.0001284505873493449	0.9989451827433987	0.7189739827719615	0.2807917748434013
22.900000000000002	0.008579900548536648	0.9880452319233158	0.011567064920390276	0.9878489325000033	0.5970798527264516	0.402509417964923
23.0	2.605953227019714e-5	0.9978022453017236	0.05051045199928047	0.9492874124174934	0.46891506187429005	0.5305240154492562
23.1	0.010507050054252839	0.9886411506784935	0.11465502412278472	0.8855424577400224	0.34293479524643167	0.6563908393951408
23.200000000000003	0.03946135506294927	0.9610740061658811	0.2003023717805529	0.8002894984430065	0.2274103361620236	0.7718466303322817
23.3	0.08564076078632428	0.9162963733198374	0.30257983411501577	0.6983783093368691	0.1298876718326752	0.8693504372543095
23.400000000000002	0.14717121264382116	0.8561284679567274	0.41572371919467455	0.5855511088727585	0.05669825893108187	0.9425724985355047
23.5	0.22163558362756391	0.7829344428240029	0.53340842622005	0.46811467879827173	0.012553397627416906	0.9867997391227071
23.6	0.3061745476042148	0.6995235312914002	0.6491024801122537	0.352585423140613	0.0002478119415378682	0.9992322948767031
23.700000000000003	0.3976012087135251	0.6090373248047195	0.7564313493173793	0.24532743329905163	0.020490597732921327	0.9791528957624517
23.8	0.49252478459429533	0.5148278154340346	0.8495269167299151	0.15220363914390428	0.07187318740711687	0.9279594366569374
23.900000000000002	0.5874784800408863	0.4203310036985188	0.9233445839302866	0.07825903068617408	0.1509749633813989	0.8490600679448022
24.0	0.6790467157583473	0.3289408537298735	0.973931122299878	0.02745281837334537	0.25259822388146586	0.7476390553490011
24.1	0.7639870839603948	0.24388818249744665	0.998629398878434	0.002453403556314561	0.3701159415879	0.6303099134755196
24.200000000000003	0.8393427722063566	0.16812871321268721	0.9962098133526975	0.004506339861049153	0.49590868133164845	0.5046793875372407
24.3	0.9025417074066969	0.10424402633493432	0.9669224656272049	0.033381299777271396	0.6218615944894166	0.3788513058910961
24.400000000000002	0.9514792975178792	0.05435853010832308	0.9124684913846424	0.08739965746843185	0.7398889092460196	0.2609028280839811
24.5	0.9845823603686457	0.020074874474631247	0.8358934099827231	0.1635399037251527	0.8424519804156637	0.15836697585292248
24.6	1.0008525969300297	0.002429477413428842	0.7414094863569493	0.25761396009594073	0.9230378018893428	0.07775450562123037
24.700000000000003	0.999888759364454	0.0018690516016784762	0.6341577977528474	0.3645037746497036	0.9765678292576582	0.02414524951050871
24.8	0.9818874523289295	0.018248241401495117	0.5199237298271935	0.4784445486087345	0.9997117870328572	0.0008742395973563389
24.900000000000002	0.9476232610539175	0.05084773346313853	0.4048218581077963	0.5933387080769946	0.991087505380564	0.009331574897827816
25.0	0.8984095962256676	0.09841151387399638	0.2949675002871812	0.7030833982096824	0.9513353144899099	0.0488875222422674
25.1	0.8360422617463159	0.15920133255453617	0.19615260369085155	0.8018938875238665	0.8830636269569555	0.11694625354021232
25.200000000000003	0.7627282692320476	0.23106591922973055	0.11354306395185028	0.8846058248112019	0.7906705359436074	0.20912343593924104
25.3	0.6810028293477957	0.31152208809350534	0.051413109207026686	0.946940737279342	0.6800540291519198	0.3195351275749543
25.400000000000002	0.5936377362019152	0.39784457889979585	0.012930128704566498	0.9857213972836164	0.5582302820487948	0.4411785732318043
25.5	0.503544523208869	0.4871613146601036	4.145001062016784e-7	0.9990265783052386	0.4328850307956134	0.5663799584737091
25.6	0.4136758078315059	0.5765507098880095	0.013182889520589505	0.9862781000004385	0.3118869097226869	0.6872802938580164
25.700000000000003	0.32692816347243847	0.6631377336694404	0.05167420507541539	0.9482567376671589	0.20279365357502274	0.7963285792678438
25.8	0.24604966836177303	0.7441856102305066	0.11336480640670263	0.8870473436099056	0.11238211599483908	0.8867513377542954
25.900000000000002	0.173554995736085	0.8171803143442252	0.1949618859094337	0.8059171974508352	0.04623117235208982	0.9529694796392589
26.0	0.11165054171820711	0.8799053754540272	0.2921717589056649	0.7091349812189573	0.008382906923963443	0.9909371119383743
26.1	0.062171653855775943	0.9305049264184578	0.3999312743945626	0.6017406952618052	0.0011022898625964673	0.9983820880105299
26.200000000000003	0.026533542287545817	0.9675334026472323	0.5126755523757166	0.4892791533931328	0.02474917682698778	0.9749344502198298
26.3	0.00569694556728324	0.9899907968713848	0.6246277244711992	0.37751131578208486	0.07776932866549768	0.9221360401683016
26.400000000000002	0.00014910276145113025	0.9973428857140698	0.7300955106251096	0.2721185706196786	0.15680370470250607	0.843331983006282
26.5	0.009900070284878876	0.9895263491441131	0.8237594151591309	0.1784151365621799	0.2569079961317882	0.7434520300707663
26.6	0.03449393249317624	0.9669391865827698	0.9009380525673114	0.10108304456183705	0.3718676824659452	0.6286964214987925
26.700000000000003	0.07303400399088379	0.9304172793854719	0.9578175601531872	0.043942726206095684	0.49458821507316075	0.5061466067465709
26.8	0.12422072147527158	0.8811983462104421	0.9916341289546273	0.009770177283966426	0.6175355893754783	0.3833255044360373
26.900000000000002	0.1864005838282839	0.8208748753540458	1.000801265159881	0.000169100357532249	0.7331998048535467	0.26773474999552727
27.0	0.25762422860206474	0.7513378889610123	0.9849763380450363	0.015503501170703746	0.8345526718264801	0.16639742762545082
27.1	0.3357115358459901	0.6747135932118423	0.9450641198332885	0.054893077546472324	0.9154721403427666	0.08543407739924837
27.200000000000003	0.4183215285607879	0.5932950938671954	0.8831582144796796	0.11627055866081956	0.9711077259453912	0.029697381607122174
27.3	0.5030247925483337	0.5094714081369215	0.8024243455274669	0.19649708740084973	0.9981655150406732	0.002487040479819213
27.400000000000002	0.5873761642871526	0.4256559843054594	0.7069322777611118	0.29152893864519097	0.9950963862661153	0.005361208153501209
27.5	0.6689855288118167	0.34421685454523937	0.6014455510485499	0.3966264638889177	0.9621771502700239	0.03805480760574268
27.6	0.7455847236898707	0.26741040035131103	0.4911800989571424	0.5065942562117712	0.9014809064921979	0.09850845964183914
27.700000000000003	0.8150887518637143	0.19732051197568237	0.3815441292913298	0.6160402194590741	0.8167396349616106	0.1830050519817205
27.8	0.8756497560240339	0.13580468219017586	0.27787230995061635	0.71964055066965	0.7131084772423824	0.2864045460227126
27.900000000000002	0.9257024902151884	0.08444830048578048	0.18516731561146035	0.8123976215393356	0.5968469317151887	0.4024618522255932
28.0	0.9640003300687936	0.044528116641524014	0.10786116543694672	0.8898783568948213	0.47493695985134166	0.5242078345636512
28.1	0.9896411809150709	0.016985532735229843	0.049607566740508015	0.9484219090174093	0.3546615037714578	0.6443699982972212
28.200000000000003	1.0020829628269288	0.002410070116455605	0.013114749076193134	0.9853071421268453	0.2431689638572584	0.7558073609882068
28.3	1.0011486638000557	0.0010330520466464974	2.6125224628955835e-5	0.9988725745313171	0.14704968156694367	0.851933501464757
28.400000000000002	0.9870212480027272	0.012731252247386507	0.010853664955574919	0.9885838626337503	0.0719494142077616	0.927102828624558
28.5	0.960228977641443	0.0370399920745043	0.04496624042877114	0.9550465256747274	0.02224226495711416	0.9769376225087615
28.6	0.9216219480018868	0.07317493086303023	0.10063252952808384	0.8999642724909995	0.0007817177188973577	0.9985771999583976
28.700000000000003	0.8723408404894555	0.12006159028171032	0.17511547445830888	0.8260458729983334	0.008743570218601466	0.990835399459431
28.8	0.8137790642515692	0.17637148805811348	0.2648129088370866	0.7368658966371929	0.0455689645765544	0.954258160833765
28.900000000000002	0.7475395808634295	0.24056363157731417	0.36543689512965655	0.6366867099937563	0.10900972451908449	0.8910789539615156
29.0	0.6753877876238774	0.31093003866691865	0.4722226453148699	0.5302507965457105	0.19527218107923414	0.8050758287240802
29.1	0.599201873567939	0.38564391112983804	0.5801566990587891	0.4225536649387545	0.2992499579919184	0.701339562492832
29.200000000000003	0.5209220598912623	0.46280908486585937	0.6842133490372363	0.3186083044781792	0.414831122449571	0.5859674436820518
29.3	0.44250009570027926	0.5405094162773101	0.7795881504837485	0.22321230913025492	0.5352609707969647	0.4657013659743362
29.400000000000002	0.36585030437182875	0.6168568347221443	0.8619177240956196	0.14072843121298861	0.6535387366957053	0.3475318932048645
29.5	0.2928033695932342	0.690036890963116	0.9274759263322514	0.0748884743026305	0.7628248343228686	0.23829163629637365
29.6	0.22506391819538024	0.7583507572018913	0.973337765086013	0.028629144850002543	0.8568349554323472	0.1442615865209542
29.700000000000003	0.1641728044136177	0.8202527803293951	0.9975041091270207	0.00396682549532387	0.9301984192574568	0.07081298051371832
29.8	0.11147483264866731	0.8743828512031008	0.9989821892941122	0.0019162967634368951	0.9787605416349681	0.02210491783067632
29.900000000000002	0.06809247863088538	0.9195930237589509	0.9778190205950623	0.02245631463044165	0.9998122851744109	0.0008544698760656185
30.0	0.034905987474558905	0.9549679933687097	0.9350870843086769	0.06454275171365684	0.9922348547681256	0.008191629939906318
30.1	0.012540046545586204	0.9798392190916293	0.8728237945475611	0.126167832400485	0.9565519434702658	0.043606425865562064
30.200000000000003	0.0013570560753347618	0.9937926447350731	0.7939283355746128	0.20446193572614008	0.8948877127246202	0.10499014882412665
30.3	0.0014568552696582694	0.9966701347887587	0.7020213042208656	0.2958325942689329	0.8108339946465094	0.18876725662426627
30.400000000000002	0.01268260995658639	0.9885648897299812	0.6012741483198814	0.39613376038073383	0.7092353239270236	0.2901093960764865
30.5	0.03463243263702937	0.96981123791085	0.49621659509084404	0.500857204826057	0.5959049566056521	0.40321844215210007
30.6	0.06667618954158161	0.9409693158668637	0.39153106872423216	0.6053371016928634	0.4772887642487612	0.5216617200811686
30.700000000000003	0.10797685367216339	0.9028052437127955	0.2918434792009592	0.7049584624120598	0.360096608163269	0.6387398569703899
30.8	0.1575156888732995	0.8562674762457994	0.20151971950432912	0.7953601163879845	0.2509223637610383	0.7478661376179814
30.900000000000002	0.21412049814446255	0.8024600630106895	0.12447675004574031	0.8726233824030529	0.1558741123856868	0.8429358830303093
31.0	0.2764961394794043	0.7426135820375303	0.06401630948654252	0.9334384019936052	0.08023514917283278	0.918665227884076
31.1	0.3432565037573755	0.6780545229127602	0.022688118278772002	0.9752412658993254	0.028174441551340128	0.9708806747583308
31.200000000000003	0.41295716038243285	0.6101738864441504	0.0021879964714114106	0.9963164967442848	0.0025221473923457073	0.9967438155154319
31.3	0.48412790582396614	0.5403957419843042	0.003294671977129886	0.99586108453673	0.004621952136751379	0.9948994469272425
31.400000000000002	0.5553044959644673	0.47014644138064254	0.025847287445753722	0.9740080290176718	0.03426754032969276	0.9655397394121793
31.5	0.6250589029607305	0.4008251326705279	0.0687638038955114	0.9318091440469268	0.08972573721035305	0.9103818869072324
31.6	0.6920275087400473	0.333776149368837	0.1300987272929139	0.8711786444746543	0.1678440121658363	0.8325615012226717
31.700000000000003	0.7549367277458495	0.2702637749392409	0.20713692608615927	0.794800689833903	0.2642353978253767	0.736448646317833
31.8	0.8126256385509671	0.21144979926939966	0.29651883163130616	0.7060055335159412	0.37352969933046176	0.6273975841301109
31.900000000000002	0.864065294937307	0.15837419712639503	0.39439107775479326	0.6086201626478268	0.4896763703350229	0.511444801571409
32.0	0.9083744795651549	0.11193917000112077	0.49657568635809596	0.5068002666208619	0.6062817959127137	0.39497252771293745
32.1	0.9448317551390064	0.07289670466761139	0.5987502751769945	0.4048510087528326	0.7169620769993839	0.28435660159702403
32.2	0.9728837569308797	0.04183971620874616	0.6966314690504934	0.30704437813504715	0.8156918284184352	0.18561814205584765
32.3	0.9921497547898979	0.01919676199518867	0.78615373991589	0.21744086437179852	0.8971299953154879	0.10409798850840754
32.400000000000006	1.0024225907477227	0.0052302377067624745	0.8636362713225968	0.13972283813770056	0.9569052142682326	0.044171372055037815
32.5	1.0036661686997506	3.7898246289609586e-5	0.9259311151959757	0.07704636013234178	0.9918456935482006	0.009017840518045987
32.6	0.9960097343620855	0.0035574863345090757	0.970546844643434	0.031917216838247886	1.0001418117168266	0.0004582489628257267
32.7	0.9797392360202375	0.01557420043541883	0.9957430596595539	0.0060958400985038	0.9814334455514441	0.018866827365416408
32.8	0.9552860990244849	0.035730691919076504	1.0005924180054855	0.0005344630846883346	0.9368182198998294	0.06316216613204574
32.900000000000006	0.9232137793413577	0.0635392492416296	0.9850082817005934	0.015348456881957396	0.8687811906113426	0.1308766503882782
33.0	0.8842024837850154	0.09839580438721679	0.9497375285771998	0.04982234117518667	0.7810506917727338	0.21829966028648848
33.1	0.8390324570953507	0.13959538363222818	0.896319516703329	0.10244953056367129	0.6783889748526755	0.3206859619284221
33.2	0.7885662392729679	0.18634862042343395	0.8270135485886908	0.17100352320703213	0.5663296368772202	0.4325173448322821
33.300000000000004	0.7337302911670652	0.2377989522061833	0.7446984086156804	0.2526370140043179	0.4508765067471098	0.5478028878351464
33.4	0.675496373026629	0.2930401346567844	0.6527485949914265	0.34400436636855775	0.33818050348696704	0.6604013858228442
33.5	0.6148630404641107	0.35113372511688845	0.5548926994871968	0.44140204213681034	0.23421191469253214	0.7643485278945307
33.6	0.5528375960216227	0.41112621116979675	0.4550599771783363	0.5409209955273195	0.14444553505719748	0.8541714165694327
33.7	0.4904188033009292	0.4720654892621951	0.357221477981779	0.6386047008820138	0.07357517176766865	0.9251739397960003
33.800000000000004	0.4285806354715654	0.5330164310591171	0.26523217673723637	0.7306064107815524	0.025272232591620144	0.9736782865992556
33.9	0.3682572919546017	0.5930753108258339	0.18268034447115636	0.8133394257681392	0.002000574474166258	0.9972104230111247
34.0	0.31032967721458	0.6513829045838233	0.11274996613074899	0.8836145839469454	0.004896653374052123	0.9946204701695915
34.1	0.25561349485374213	0.7071361101575475	0.05810135448225305	0.9387598235839277	0.03372045631673437	0.9661324753663096
34.2	0.204849069500207	0.7595979756461138	0.020774268885601875	0.9767175020599157	0.08687890913129298	0.9133218450319325
34.300000000000004	0.1586929691462398	0.8081060615235185	0.0021168603718572767	0.9961161315211557	0.1615196408109874	0.839022513919987
34.4	0.11771146236396778	0.852079097784996	0.0027426743810081483	0.9963142721669037	0.2536893476481068	0.7471695577011002
34.5	0.08237580884559033	0.8910219316996644	0.022516795725865346	0.9774154626373004	0.3585477236340936	0.6425862306586475
34.6	0.05305934852171015	0.9245287932839032	0.06057106350991063	0.9402542170403382	0.47062517169766976	0.530727162669472
34.7	0.030036324537205502	0.9522849341601428	0.11534716227376027	0.8863542345968984	0.5841104160240944	0.4173915472627682
34.800000000000004	0.013482348936757324	0.9740667206947713	0.18466535202249612	0.8178610084110982	0.6931527948590596	0.30842149918298734
34.9	0.003476397256515343	0.9897402839991014	0.26581567191172023	0.7374519466631148	0.7921634807046265	0.20940130036269805
35.0	4.1994618851317466e-6	0.9992588474020807	0.355667672326328	0.6482279005019169	0.8761001625993029	0.12537297516713666
35.1	0.0029628798501567274	1.0026588663248708	0.45079412310302863	0.5535906027880123	0.9407208026549634	0.06058256926543705
35.2	0.01216668760357382	1.0000551261453814	0.5476037293937608	0.4571109427916185	0.9827938756777435	0.01826972145478937
35.300000000000004	0.02735365251200705	0.9916349507471833	0.6424776708619289	0.36239322406125923	1.0002549106334269	0.0005107194965204122
35.4	0.048192996798400806	0.9776516781750579	0.7319047662587517	0.27294057396392246	0.9923020409353165	0.008122353905820187
35.5	0.07429313373392829	0.9584175603937035	0.812610247895702	0.1920264995959042	0.9594264805307744	0.04063068360063845
35.6	0.10521008653815629	0.9342962418342821	0.8816734958428152	0.12257722879713798	0.9033772050307871	0.09630547336358503
35.7	0.14045616660345353	0.9056949665157056	0.9366306101458767	0.06706895620292948	0.8270624580859331	0.17225772836523803
35.800000000000004	0.17950875801885724	0.8730566563662028	0.9755583658405733	0.02744345739535503	0.7343938541283882	0.26459460396433626
35.9	0.22181906533864293	0.8368519942837033	0.9971368706662673	0.005044768295195468	0.6300816540215525	0.3686231649092639
36.0	0.2668206931806087	0.7975716348030703	1.0006890967699067	0.0005787840041527351	0.5193921154567767	0.4790921414962681
36.1	0.3139379391864715	0.7557186533259456	0.9861963513192608	0.014096745087016192	0.40787955759594674	0.5904590887915108
36.2	0.3625936957786294	0.7118013320470719	0.9542896524725574	0.04500268385923594	0.3011068538365025	0.6971692745512077
36.300000000000004	0.4122168706660071	0.6663263672977098	0.9062178532128875	0.09208403177975644	0.20436843693378945	0.7939322430418853
36.4	0.462249250869411	0.6197925693208806	0.843794174956622	0.15356377259224022	0.12242956241590938	0.875982330634485
36.5	0.5121517498614462	0.5726851117696125	0.7693235476268815	0.22717179228876896	0.05929456009087491	0.9393104144984121
36.6	0.5614099919827291	0.5254703747269294	0.6855137792201701	0.3102324500993963	0.018015173360091615	0.9808557946169967
36.7	0.6095392023713841	0.478591412004577	0.5953740767951379	0.3997648935786968	0.0005479349831393161	0.9986492492850518
36.800000000000004	0.6560883840240351	0.4324640610760111	0.5021047986218479	0.4925922792315157	0.0076669726148446945	0.9919008490629198
36.9	0.7006437761246934	0.3874737023960489	0.4089825258945166	0.5854558462118801	0.03893581198499168	0.9610289302437905
37.0	0.7428315992960927	0.3439726641829188	0.31924459955401896	0.6751297270301421	0.09273879449157937	0.9076295722243324
37.1	0.7823201038411758	0.3022782590846025	0.2359771765265569	0.7585324630266314	0.1663697966829934	0.8343888466755421
37.2	0.8188209462764399	0.2626714305890099	0.1620106283808011	0.8328314155760939	0.2561731747161038	0.744942867260724
37.300000000000004	0.8520899274681338	0.22539597960649504	0.09982574702086994	0.8955366138906615	0.35772938923582237	0.6436931351596568
37.4	0.881927132448153	0.1906583353682965	0.051473753555277266	0.9445810402064514	0.46607570962733086	0.5355867334691091
37.5	0.9081765175148063	0.15862782963639416	0.018512548135791	0.9783849031479424	0.5759508430486099	0.4258724807723648
37.6	0.9307249945412517	0.12943742917885978	0.0019610129501505514	0.995902067846911	0.6820513483501792	0.31984514531247993
37.7	0.949501065567947	0.1031848784801235	0.00227251176638716	0.9966474731236438	0.7792873141943149	0.22259020969810484
37.800000000000004	0.9644730628066897	0.07993420266203952	0.01932804212818786	0.9807050472838911	0.8630250105908182	0.13874145533136795
37.9	0.9756470502080001	0.059717519507770385	0.05244881483709131	0.9487163106887618	0.9293050402416115	0.07226282874334981
38.0	0.9830644428264018	0.04253710921360004	0.10042738292886658	0.9018505021611393	0.975025869347643	0.02626470943421529
38.1	0.9867993994521811	0.02836769093917763	0.16157584024900787	0.8417576663060853	0.9980844310924961	0.0028628959047338107
38.2	0.9869560424613434	0.017158856270842588	0.2337890766865304	0.770506671258436	0.9974676727452702	0.0030864589489664747
38.300000000000004	0.9836655566675501	0.008837611233439156	0.314620628768185	0.6905105755894474	0.9732913478546883	0.02683818983503356
38.4	0.9770832162405069	0.0033109803532647536	0.40136831277836515	0.604442116918248	0.9267849174437077	0.07290881619437578
38.5	0.9673853855817164	0.00046862835048758125	0.49116658122053636	0.5151423447132174	0.8602239940412796	0.13904359433172062
38.6	0.9547665365123981	0.00018545717789077127	0.5810824067541163	0.4255255612082258	0.7768142178710259	0.2220574349271639
38.7	0.9394363203150802	0.0023241381699097316	0.6682114713404803	0.33848376650506196	0.6805326818284899	0.31799249329291507
38.800000000000004	0.921616729154049	0.0067375408593805435	0.7497715191009249	0.2567937296893008	0.5759349206772232	0.4223102557587421
38.9	0.9015393772429384	0.013271021389728119	0.8231899127715261	0.18302963347910717	0.4679369676233189	0.5301086630044326
39.0	0.87944292787657	0.021764534224394134	0.8861827059885355	0.11948397495867923	0.3615829967570148	0.6363537907283905
39.1	0.8555706881242658	0.03205453086473097	0.9368228946910561	0.0680990613353183	0.26180957501804164	0.7361150959586492
39.2	0.8301683885948583	0.043975608385375745	0.9735959263216348	0.03041103152220238	0.17321752932831297	0.8247932469388093
39.300000000000004	0.8034821611993256	0.05736186868771273	0.9954410093472932	0.00750787734899623	0.09986190504332526	0.8983300745632917
39.400000000000006	0.7757567231867563	0.0720479464699651	1.0017772610854772	2.4489551872712415e-6	0.045069486146796324	0.9533911790033409
39.5	0.747233770798064	0.08786966022639464	0.9925142417315915	0.008020924409262876	0.011291922199318868	0.9875131403877493
39.6	0.7181505804978783	0.10466423667017218	0.9680469299141683	0.03120672059726616	7.366289644260725e-7	0.9992090429811287
39.7	0.6887388096753605	0.12227005593827409	0.9292356838952264	0.06873933697022257	0.011628464404344731	0.988028039810742
39.800000000000004	0.6592234816528093	0.14052586477695236	0.8773721878005623	0.11936717063458184	0.04555798307754097	0.9545668609260545
39.900000000000006	0.6298221314630976	0.159269410921813	0.8141327908120194	0.181452933663789	0.10015986318204091	0.9004334002300032
40.0	0.600744078803606	0.1783354691941507	0.7415209979272722	0.2530299525518678	0.17287537562424665	0.8281646997692816
40.1	0.572189782585514	0.19755326584581545	0.6618011548429108	0.331867344304558	0.26034075391648803	0.7411036877996072
40.2	0.5443502175762785	0.2167433722858392	0.5774255803771315	0.4155418502068568	0.35854650765649293	0.6432408281509884
40.300000000000004	0.5174061983390421	0.23571424418733453	0.4909575338233532	0.5015139707168814	0.46302409738408895	0.5390283265782951
40.400000000000006	0.4915275605572243	0.254258738070427	0.4049924604938426	0.5872059845688834	0.5690511705306908	0.43317565409885067
40.5	0.466872098005144	0.27215114942697094	0.32207993774238924	0.6700794509098319	0.6718658658438482	0.3304358453717343
40.6	0.44358415013319713	0.2891455725995083	0.24464864955517826	0.7477098817110447	0.7668804417424648	0.2353922893614315
40.7	0.42179274814318235	0.30497664056217183	0.17493655609007938	0.8178564272550579	0.8498846744760902	0.1522555475685534
40.800000000000004	0.4016092660192702	0.31936387443767433	0.11492820288892625	0.8785246328298042	0.9172300867222334	0.08467912960997849
40.900000000000006	0.3831245962786218	0.3320208192682565	0.06630084195871704	0.9280205909870449	0.9659870697485585	0.03560216307277783
41.0	0.3664059821470301	0.34266969772795697	0.030380723760299964	0.9649951207838787	0.994068299408847	0.007125566995753251
41.1	0.3514937806137592	0.3510613526005679	0.008110576390604933	0.9884769424683866	1.0003134512805496	0.0004267423700824021
41.2	0.3383985784346606	0.35699880528041944	2.8927351157885782e-5	0.9978941717997859	0.9845320161113081	0.015716005369330627
41.300000000000004	0.32709919056872844	0.36036113651766183	0.006261555762890593	0.9930838212484691	0.9475029197230861	0.05223609295926165
41.400000000000006	0.31754208355379476	0.36112318516627523	0.026524999913123633	0.974289354620718	0.8909315751978124	0.10830415222892444
41.5	0.30964264412719983	0.3593664404122839	0.06014169717386934	0.9421466867172362	0.8173668542816153	0.18139376925747422
41.6	0.30328845548907	0.3552778699914289	0.10606601026322217	0.8976593408732705	0.7300821791468769	0.2682528807917767
41.7	0.2983444042640602	0.34913605037681844	0.16292010402278204	0.8421637661830744	0.6329264329110884	0.3650519144333973
41.800000000000004	0.29465911624033675	0.3412869637539675	0.22903838748139213	0.7772860657578108	0.5301516068587168	0.4675552812226555
41.900000000000006	0.2920720062666452	0.3321140789075866	0.30251903259161733	0.704891591854168	0.42622499700257227	0.5713084457242582
42.0	0.29042018341210746	0.322008073533193	0.3812809276807747	0.6270290190676278	0.3256343006296707	0.6718322549859927
42.1	0.289544569546511	0.3113407396118353	0.4631243227345496	0.5458706105498086	0.23269412927735836	0.7648160348513635
42.2	0.28929480939568814	0.30044582380285256	0.5457933758789492	0.4636504435339035	0.15136224918536287	0.846301159375374
42.300000000000004	0.28953279621262723	0.28960758886896776	0.6270388150252466	0.382602360038935	0.08507330072025603	0.912847349833107
42.400000000000006	0.29013484695672326	0.2790563500858213	0.704678983301383	0.3048993586325087	0.03659686649349366	0.9616748324902286
42.5	0.2909927020178268	0.2689693911690553	0.7766576379916609	0.23259604704229003	0.007925598906294849	0.9907766343073865
42.6	0.2920135937133069	0.25947543931130446	0.8410970154632134	0.16757563785336785	0.00019773746371847583	0.9989966676550803
42.7	0.2931196396913029	0.25066106894750256	0.8963448532292712	0.11150279610739006	0.013656808320841124	0.9860707853692999
42.800000000000004	0.2942467928049905	0.24257778631706886	0.9410142683887603	0.06578344468231465	0.047649672215956305	0.9526296073412224
42.900000000000006	0.295343536903627	0.23524895868658757	0.9740156221688248	0.031532407760911825	0.10066244332261871	0.9001635584583845
43.0	0.29636947186587814	0.2286761040154404	0.9945797458549539	0.009549531691008473	0.17039221069352972	0.830952145220928
43.1	0.29729388899633075	0.22284431739006727	1.0022721566211756	0.0003046733882205124	0.25385102196955456	0.7479609687768
43.2	0.29809440314957125	0.21772678238149865	0.9969981454004839	0.003931696304802956	0.3474972953035268	0.6547112660872797
43.300000000000004	0.298755681366924	0.21328841618869418	0.9789988660249462	0.020231369745145108	0.4473887604110599	0.5551278380102567
43.400000000000006	0.29926828864885635	0.2094887476738118	0.9488387889851762	0.04868283532083857	0.5493502328352835	0.4533720236434454
43.5	0.29962765838381106	0.2062841451845773	0.9073850985396527	0.08846309033781019	0.6491490241790072	0.3536668868487404
43.6	0.2998331864714113	0.20362950993257942	0.8557798035613469	0.13847374686178418	0.7426705994449354	0.2601219790176417
43.7	0.2998874430387828	0.20147953986626985	0.7954054963397063	0.19737416122211734	0.8260872116767826	0.17656493060418196
43.800000000000004	0.2997954928261947	0.1997896542142446	0.7278458264086423	0.2636198949631915	0.8960126618029948	0.10638671442984984
43.900000000000006	0.2995643140395667	0.19851665350529904	0.6548418561768133	0.3355053669477902	0.9496370238481083	0.052406740007366816
44.0	0.2992023051720798	0.19761917562007741	0.5782455305224008	0.4112094886903398	0.9848361076416602	0.01676301463265533
44.1	0.2987188695987313	0.1970579960390144	0.4999715233776112	0.4888430413263795	1.0002515589567	0.0008314872692671547
44.2	0.2981240683837622	0.19679621010754675	0.4219487213932189	0.5664965522695504	0.9953387698429008	0.005177425772909574
44.300000000000004	0.2974283325415873	0.19679932673690578	0.3460725696219278	0.6422874610829715	0.9703811343193618	0.029540321942519192
44.400000000000006	0.2966422268497658	0.19703529626213967	0.27415943914381546	0.7144054251483791	0.9264705788501995	0.07285242969708977
44.5	0.29577625816303227	0.19747448991465763	0.2079040846944307	0.7811547034434017	0.8654556656140964	0.1332896766968454
44.6	0.2948407219838382	0.19808964426858922	0.14884114521508884	0.8409926676736945	0.7898598544964671	0.20835240382138823
44.7	0.2938455817892304	0.19885578085267824	0.09831150581890631	0.8925636202648934	0.7027736666758448	0.29497223032456066
44.800000000000004	0.2928003762875957	0.1997501086829825	0.05743419025008792	0.9347272441061805	0.6077254749480249	0.38964035890579146
44.900000000000006	0.29171415038342496	0.2007519156038317	0.027084292968657463	0.9665811650867869	0.5085364180267538	0.4885518599465616
45.0	0.29059540616444235	0.20184245289500424	0.007877294028599543	0.9874772709546652	0.40916547186354485	0.5877599340077216
45.1	0.2894520707003702	0.20300481651025448	0.0001599323660943384	0.997031594496283	0.31355099460297464	0.6833338624980565
45.2	0.28829147786100096	0.20422382747648699	0.004007648225697739	0.9951277313022019	0.22545508771845155	0.7715143238614973
45.300000000000004	0.2871203617294847	0.205485913343228	0.019228447190946636	0.9819139185291047	0.14831688918163044	0.8488599719425837
45.400000000000006	0.2859448595105699	0.20677899208151032	0.045372890248118206	0.9577940475361235	0.08512045016708235	0.9123796297199464
45.5	0.28477052211808296	0.20809235945458607	0.08174977965350637	0.923413016926912	0.03828216879720283	0.9596451216482103
45.6	0.28360233087595166	0.20941658059259952	0.12744699175598612	0.8796369507169007	0.009561894641274932	0.9888806198870567
45.7	0.2824447189871464	0.21074338627944356	0.18135680747385916	0.8275289069343749	8.142934475840395e-7	0.9990253758314059
45.800000000000004	0.2813015966175076	0.21206557428618494	0.24220501040475514	0.7683207833691872	0.009888124214037368	0.9897678060239902
45.900000000000006	0.2801763786118291	0.21337691595121036	0.30858296256294554	0.7033821883681868	0.038757337798915374	0.9615500553055155
46.0	0.2790720140080967	0.2146720681022388	0.37898182893202337	0.634187085057624	0.085411905960154	0.9155433235244586
46.1	0.2779910166468758	0.2159464903340942	0.45182810429917925	0.5622790371906264	0.1479787000651656	0.8535953697318831
46.2	0.2769354962874833	0.2171963675928346	0.525519598601038	0.48923588451176164	0.22398685592688955	0.7781526565868274
46.300000000000004	0.2759071897429676	0.21841853796784627	0.5984610592008394	0.41663465609345113	0.3104685464279834	0.6921605289669278
46.400000000000006	0.2749074916336981	0.2196104255558342	0.6690986486638347	0.3460174929290163	0.4040774714073544	0.598945601384236
46.5	0.2739374844358097	0.22076997823196073	0.7359525528852844	0.2788592979078431	0.5012202529762535	0.502085132328033
46.6	0.27299796756710787	0.22189561014197798	0.7976470647503211	0.21653776417852663	0.5981955212121912	0.4052685712119593
46.7	0.2720894853108953	0.22298614871378222	0.8529375705480123	0.16030635407192487	0.691335279863067	0.31215666434928335
46.800000000000004	0.27121235342716643	0.22404078597581153	0.9007339576521975	0.11127071260850245	0.7771431566846796	0.22624349769283836
46.900000000000006	0.27036668434392697	0.2250590339632839	0.9401200599701093	0.07036890463513647	0.852424362631188	0.15072664140416772
47.0	0.2695524108570869	0.22604068398943497	0.9703688597771258	0.03835576533453439	0.9144025949777682	0.08839015773078938
47.1	0.26876930829841417	0.22698576955816682	0.990953268281462	0.015791552690926504	0.9608197013273021	0.04150465913969247
47.2	0.2680170151567627	0.22789453269581803	1.0015524101763282	0.0030349898523755877	0.9900146481623838	0.011747884076206394
47.300000000000004	0.26729505215926297	0.2287673934829324	1.002053437271403	0.00024068743064856808	1.0009791782153543	0.00014842375690603471
47.400000000000006	0.2666028398368091	0.2296049225715315	0.9925489909800429	0.007360842665007694	0.9933884610659752	0.007054319194638879
47.5	0.2659397146124572	0.2304078164792775	0.9733305211350596	0.02415102586313144	0.9676060046182856	0.03212728939852725
47.6	0.26530494346258776	0.23117687545865176	0.9448777477369824	0.050179786185846086	0.9246630644245704	0.07436238624671783
47.7	0.26469773720977346	0.23191298374711553	0.9078446215084046	0.08484173995508615	0.8662137269801443	0.13213193499782686
47.800000000000004	0.2641172625122192	0.23261709201191152	0.8630421975348909	0.12737374624342435	0.7944677180000729	0.20325174581343367
47.900000000000006	0.2635626526200482	0.23329020181234486	0.8114188831129711	0.17687372726579934	0.71210376653429	0.28506680174985105
48.0	0.2630330169710831	0.233933351910805	0.7540385557928165	0.23232165546705702	0.622167014182859	0.37455296885984296
48.1	0.26252744970069947	0.23454760627305643	0.6920570703770459	0.29260220533012105	0.5279544744617738	0.4684307555688651
48.2	0.26204503714067623	0.2351340436073955	0.6266976844704923	0.356528555700048	0.43289290520736035	0.5632867868046119
48.300000000000004	0.26158486438142337	0.23569374830136472	0.5592259314723643	0.42286682746300247	0.34041364768933985	0.6556984627234239
48.400000000000006	0.26114602097066153	0.23622780262370469	0.49092445829376463	0.49036065114704563	0.2538290070941373	0.7423572452173246
48.5	0.2607276058196377	0.23673728006804612	0.42306832339945605	0.55775537863872	0.17621460378083179	0.8201861543782509
48.6	0.2603287313853679	0.23722323972343606	0.356901220011591	0.6238214817838408	0.1103018226919047	0.8864473524874921
48.7	0.25994852719484934	0.23768672156530335	0.2936130506072699	0.6873767170775292	0.05838404442839863	0.9388361302244853
48.800000000000004	0.25958614277335	0.23812874256810396	0.23431923342864427	0.7473066787568958	0.022239775392084344	0.9755581692780904
48.900000000000006	0.25924075003628533	0.23855029354917504	0.18004207090553384	0.8025834111339146	0.0030751295248538225	0.9953876141627841
49.0	0.25891154520006193	0.23895233666020144	0.13169445500914087	0.8522818036465508	0.001487376888921993	0.9977042176615752
49.1	0.25859775026398596	0.23933580344999464	0.09006612695493446	0.8955935475602858	0.017450492826118363	0.9825086009366159
49.2	0.2582986141116677	0.23970159342879385	0.05581264967510834	0.9318384902351878	0.05032284467844139	0.950415462164644
49.300000000000004	0.25801341327679145	0.24005057307060287	0.029447192356075673	0.9604732801484828	0.09887636972511962	0.9026253480157048
49.400000000000006	0.2577414524146551	0.24038357519593956	0.011335168280370109	0.9810972522617819	0.16134585547040237	0.8408763431115548
49.5	0.257482064517497	0.2407013986828705	0.0016917113255896618	0.9934555577686286	0.23549625684214495	0.7673777086790928
49.6	0.2572346109082732	0.24100480845927916	0.0005819237450256562	0.9974395937810547	0.3187053963178802	0.684728090872213
49.7	0.25699848104476664	0.24129453573433635	0.007923779149023627	0.9930848362625081	0.4080589108256381	0.5958214032886675
49.800000000000004	0.2567730921622816	0.24157127843102716	0.023493520652286798	0.9805662227681494	0.5004539475462638	0.5037438529007593
49.900000000000006	0.2565578887811995	0.24183570178632602	0.04693335553794082	0.9601912697263972	0.5927078789197359	0.41166581438441496
50.0	0.2563523421023841	0.24208843908886218	0.0777612149588667	0.9323911416419043	0.681668209869432	0.3227323598812966
50.1	0.2561559493112933	0.24233009252756502	0.11538232045138484	0.8977099164115347	0.7643198873261744	0.2399562195658781
50.2	0.2559682328092776	0.24256123412792946	0.15910227853724349	0.856792311749702	0.8378863887252394	0.1661167876514809
50.300000000000004	0.25578873938842495	0.24278240675535206	0.20814141046483634	0.8103701524744862	0.8999212530930493	0.10366850761935108
50.400000000000006	0.2556170393643793	0.2429941251676381	0.26165001609207084	0.7592478671909026	0.9483871125871927	0.054661582329073234
50.5	0.255452725679763	0.24319687710113053	0.3187242688296296	0.704287305913161	0.9817197675523428	0.02067747540803041
50.6	0.2552954129891038	0.24339112437697516	0.37842244212966886	0.6463921676850898	0.9988754053232229	0.002781118704197087
50.7	0.2551447367350218	0.24357730401622663	0.43978117681842505	0.5864923196648644	0.9993596712677827	0.001491137312355632
50.800000000000004	0.2550003522233916	0.24375582935366527	0.5018315121516626	0.5255282768905993	0.9832379379256516	0.016768770580838897
50.900000000000006	0.25486193370483246	0.24392709114242056	0.5636144212823785	0.46443609554682036	0.9511267622348468	0.04802552676364805
51.0	0.2547291734681004	0.2440914586423163	0.6241956132843111	0.4041329125680022	0.9041671498702238	0.09414898238204412
51.1	0.25460178095031477	0.24424928068634774	0.6826793883583243	0.3455033414310859	0.8439808389239271	0.15354554554830174
51.2	0.25447948186798686	0.24440088672066543	0.7382213597291334	0.28938690861097444	0.772611353654199	0.22419846433658788
51.300000000000004	0.25436201737204533	0.24454658781443006	0.7900398843819155	0.23656668801165018	0.6924520463328946	0.3037388932471791
51.400000000000006	0.25424914322938147	0.24468667763669347	0.837426074565551	0.18775926234392748	0.6061637277311319	0.3895274465424788
51.5	0.2541406290328443	0.2448214333982088	0.8797522922965937	0.1436061114827392	0.5165847741326209	0.47874337717301746
51.6	0.25403625744098923	0.24495111675659986	0.9164790593602674	0.10466649885832979	0.4266367840680756	0.5684783311493734
51.7	0.25393582344877735	0.24507597468417308	0.9471603449871199	0.07141189843442183	0.3392289379230715	0.6558315429791696
51.800000000000004	0.25383913368935834	0.2451962402974525	0.9714472219970578	0.04422197727799823	0.25716418846574546	0.7380033580480745
51.900000000000006	0.2537460057675541	0.24531213364876345	0.9890899093116811	0.023382122552148697	0.1830502838984639	0.8123840890177216
52.0	0.2536562676247392	0.2454238624798091	0.9999382439611892	0.009082477337182598	0.11921840419549182	0.8766354286825667
52.1	0.2535697569348761	0.24553162293781422	1.0039406487353064	0.0014184273173265909	0.06765188605683294	0.9287619416426842
52.2	0.2534863205311975	0.24563560025494366	1.0011416821913486	0.00039246031518259093	0.029927134048941175	0.9671705295277851
52.300000000000004	0.253405813862851	0.2457359693918796	0.9916782756407138	0.005917303108115758	0.007168379648216397	0.9907161952888962
52.400000000000006	0.25332810048071935	0.2458328956465896	0.9757747768531263	0.01782022505623752	1.7471623086321016e-5	0.9987329057468957
52.5	0.25325305155151157	0.24592653522945476	0.9537369324697775	0.03584838589020575	0.008619377036070831	0.9910488517415105
52.6	0.2531805453990632	0.24601703580589399	0.9259449504818514	0.05967509557469293	0.03262355898402844	0.9679859151140223
52.7	0.2531104670720483	0.2461045370080261	0.8928457906411524	0.08890684745606939	0.07120089164828139	0.9303436548497352
52.800000000000004	0.2530427079366192	0.24618917091628656	0.8549448344048381	0.12309098185006642	0.12307529115567094	0.8793686052091041
52.900000000000006	0.252977165293266	0.24627106251274591	0.8127970870969018	0.16172383571635998	0.186568796767368	0.8167101220151264
53.0	0.2529137420165475	0.2463503301072507	0.7669980635556317	0.20425923495422238	0.259658443953615	0.7443644065066238
53.1	0.25285234621665237	0.24642708573780156	0.7181745048176865	0.2501171889592159	0.34004293989252826	0.6646086683767395
53.2	0.2527928909216767	0.24650143554649262	0.6669750675828027	0.2986926522022217	0.4252168914616123	0.5799276521303139
53.300000000000004	0.2527352937795292	0.24657348013230507	0.6140611205437215	0.34936422450656585	0.5125501519894721	0.4929349375185774
53.400000000000006	0.2526794767784048	0.24664331488203461	0.5600977724044257	0.4015026701698664	0.5993697494214766	0.4062915319259998
53.5	0.25262536598480095	0.24671103028058294	0.5057452458047682	0.4544791458593198	0.6830418360271417	0.32262429917294133
53.6	0.2525728912979879	0.2467767122017376	0.4516506996839302	0.5076730380529122	0.7610511566849436	0.24444671677900087
53.7	0.2525219862202382	0.24684044218078466	0.3984405901093656	0.560479322456682	0.8310756650558686	0.17408432622700576
53.800000000000004	0.2524725876414388	0.24690229766971605	0.3467136465289168	0.6123153700550685	0.8910541183338188	0.11360704429250947
53.900000000000006	0.25242463563764855	0.24696235227640703	0.2970345270154148	0.662627137014688	0.9392447435443124	0.06477024610120802
54.0	0.25237807328248313	0.24702067598857136	0.24992820260032594	0.710894688337628	0.9742733817538805	0.028966221897593663
54.1	0.25233284647061516	0.24707733538349347	0.20587510745096801	0.7566370177421553	0.9951698700050446	0.007187260458203521
54.2	0.2522889037526117	0.24713239382443952	0.16530707863376592	0.7994161385462634	1.0013918023987791	1.2344407002272331e-6
54.300000000000004	0.25224619618037825	0.24718591164459053	0.12860409670149264	0.8388404321720043	0.9928352091342856	0.007540168987038958
54.400000000000006	0.2522046771625332	0.24723794631930893	0.09609182650219852	0.874567252125519	0.9698320930396913	0.02950187694609467
54.5	0.25216430232907555	0.24728855262749103	0.06803994656501586	0.9063047918103255	0.9331351550517277	0.06516435421119882
54.6	0.25212502940464776	0.24733778280265412	0.04466124528439559	0.9338132341925302	0.8838904117587133	0.11341225829997015
54.7	0.25208681809008576	0.24738568667466623	0.026111452987078454	0.9569052100706873	0.8235987490293454	0.17277445289153293
54.800000000000004	0.25204962995128166	0.24743231180233508	0.012489770891301885	0.9754455994460817	0.7540677566987408	0.24147129978908385
54.900000000000006	0.2520134283152912	0.24747770359785431	0.003840050998026088	0.9893507171981014	0.6773554425606876	0.31747012542740144
55.0	0.2519781781729523	0.24752190544342373	0.00015257511325790548	0.9985869299204021	0.5957076234833811	0.3985470876772117
55.1	0.2519438460876562	0.2475649588006338	0.001366376491692857	1.0031687553613282	0.5114909330809977	0.4823535246198321
55.2	0.2519104001098534	0.24760690331308338	0.007372044000959199	1.003156499449199	0.42712346664385037	0.5664847826502443
55.300000000000004	0.2518778096968985	0.24764777690268913	0.018014946202267738	0.9986534883958309	0.34500510442069376	0.6485494973477581
55.400000000000006	0.25184604563788004	0.24768761586010318	0.03309881128260418	0.9898029549015898	0.2674495151249205	0.7262373358736687
55.5	0.25181507998311187	0.24772645492964426	0.0523895982987015	0.9767846380848706	0.1966197456676837	0.7973833013677852
55.6	0.25178488597788046	0.2477643273890282	0.07561959563637606	0.959811156490842	0.13446915511897672	0.8600268435304308
55.7	0.2517554380004229	0.24780126512448547	0.10249168387468822	0.9391242124690968	0.08268925663407568	0.9124642095465723
55.800000000000004	0.25172671150342407	0.2478372987011641	0.132683702289792	0.9149906844255887	0.04266579756559177	0.9532926988487204
55.900000000000006	0.2516986829592206	0.24787245742954578	0.16585286095176088	0.8876986610309818	0.015444143108904783	0.9814457461432864
56.0	0.2516713298082086	0.24790676942787968	0.2016401436682435	0.8575534684917048	0.001704741126510088	0.9962180412236105
56.1	0.2516446304103276	0.2479402616809889	0.23967465082052009	0.82487373854569	0.001749144149481473	0.9972801925726875
56.2	0.2516185639994047	0.2479729600956711	0.27957783532898933	0.7899875610190369	0.015496757935360948	0.9846827457277985
56.300000000000004	0.25159311064016515	0.24800488955291808	0.32096758948687354	0.7532287606558346	0.0424921831744277	0.9588496680998417
56.400000000000006	0.2515682511877397	0.2480360739571552	0.36346214512603386	0.7149333335933111	0.08192272636762195	0.9205617010725643
56.5	0.2515439672495141	0.24806653628271147	0.4066837544447765	0.6754360743758371	0.13264538529857345	0.8709302500307641
56.6	0.2515202411490785	0.24809629861760896	0.45026212375610636	0.6350674198576857	0.19322237080496443	0.8113627265762376
56.7	0.2514970558924013	0.24812538220510294	0.493837577334423	0.5941505318030977	0.26196401564017735	0.7435204686575474
56.800000000000004	0.251474395135662	0.24815380748268473	0.5370639333818914	0.5529986355168225	0.3369777478996569	0.6692705388430151
56.900000000000006	0.25145224315504977	0.24818159411913296	0.5796110788449291	0.5119126274825522	0.41622167434641033	0.590632834883342
57.0	0.2514305848181575	0.2482087610494845	0.6211672343322987	0.47117896080198785	0.49756123031796406	0.5097240376705237
57.1	0.25140940555694935	0.24823532650814129	0.6614409046750251	0.4310678132547922	0.5788273087600083	0.4286999686043107
57.2	0.25138869134219943	0.24826130806020344	0.7001625146861599	0.3918315390758311	0.6578742810764568	0.3496979313765049
57.300000000000004	0.25136842865929454	0.24828672263115475	0.7370857333943324	0.35370340209942364	0.7326363654717096	0.2747805736258288
57.400000000000006	0.25134860448533475	0.24831158653498842	0.7719884934149256	0.3168965847740942	0.8011808817306564	0.20588272426252735
57.5	0.25132920626744737	0.24833591550088574	0.8046737151690628	0.28160346472056186	0.8617570513730591	0.1447625459748503
57.6	0.25131022190216773	0.24835972469844705	0.8349697483522462	0.24799514800171218	0.9128391544021864	0.0929581938381494
57.7	0.2512916397160663	0.24838302876181229	0.8627305453863576	0.21622124609923998	0.9531630333020081	0.05175099509479754
57.800000000000004	0.2512734484471355	0.24840584181232833	0.8878355835602737	0.1864098817482424	0.9817551358383105	0.02213596765186724
57.900000000000006	0.2512556372273022	0.24842817748024557	0.9101895541816977	0.1586679072605976	0.997953504533579	0.004800281621312926
58.0	0.2512381955657515	0.24845004892527625	0.92972183833448	0.13308131776242327	1.0014203461711373	0.00011004547125950248
58.1	0.2512211133331004	0.2484714688561335	0.9463857897754707	0.10971584086458801	0.9921460430828934	0.00810557226029273
58.2	0.2512043807463543	0.24849244954913208	0.9601578461295626	0.08861768366130256	0.9704446931835883	0.028505058041334283
58.300000000000004	0.2511879883546073	0.2485130028658669	0.9710364898702669	0.06981441758928497	0.9369414819388325	0.06071638960339318
58.400000000000006	0.25117192702543667	0.24853314027005668	0.9790410806275097	0.0533159815550946	0.8925523913527826	0.1038565975861197
58.5	0.2511561879319735	0.2485528728435814	0.9842105801678597	0.03911578382527345	0.838456933867146	0.15677828841123326
58.6	0.25114076254051637	0.24857221130169754	0.9866021909694216	0.02719188344438317	0.7760647586867602	0.21810222852116978
58.7	0.25112564259891823	0.2485911660077078	0.9862899286892036	0.017508232369663545	0.7069771111558277	0.28625512044996204
58.800000000000004	0.25111082012528296	0.2486097469867163	0.9833631480205237	0.010015960056145398	0.6329442298839036	0.35951150482549216
58.900000000000006	0.2510962873973681	0.2486279639389214	0.977925040486418	0.004654682858023011	0.5558198396889675	0.4360386472323857
59.0	0.25108203694240966	0.24864582625222525	0.9700911216370937	0.001353821295872997	0.47751394026682814	0.5139432248246331
59.1	0.2510680615274295	0.24866334301428591	0.9599877239373755	3.3908936754046126e-5	0.3999451008332666	0.5913186147076818
59.2	0.2510543541499842	0.24868052302401067	0.9477505103660921	0.0006078773059584488	0.3249934506426779	0.6662916036559824
59.300000000000004	0.25104090802933554	0.24869737480255422	0.9335230224220293	0.0029823018534941913	0.25445550584054405	0.7370673851923981
59.400000000000006	0.2510277165980162	0.24871390660380624	0.917455274857195	0.007058594491851759	0.19000189680968685	0.8019717832551282
59.5	0.25101477349378987	0.24873012642443848	0.8997024080507763	0.012734128559418302	0.1331389598674559	0.8594897388489293
59.6	0.25100207255189194	0.24874604201343187	0.880423407505421	0.019903282201093806	0.0851750362025253	0.9082992139579276
59.7	0.25098960779778834	0.24876166088137644	0.8597798984951117	0.028458386051495952	0.04719218303448267	0.9472998019331195
59.800000000000004	0.2509773734400229	0.2487769903091174	0.8379350224195175	0.03829056071996306	0.02002385114408426	0.9756354816211905
59.900000000000006	0.2509653638635436	0.24879203735621647	0.815052399913008	0.049290428887445344	0.004238923329563656	0.992711109563456
60.0	0.2509535736232518	0.2488068088689772	0.7912951842003614	0.06134868583464567	0.00013234422091503426	0.9982024064939916
60.1	0.25094199743783313	0.24882131148814512	0.7668252065557171	0.0743565109728154	0.00772240740223033	0.992059356978922
60.2	0.2509306301838594	0.24883555165627472	0.7418022139661422	0.08820580155719182	0.026754604968584738	0.9745031003849258
60.300000000000004	0.2509194668901303	0.2488495356247995	0.71638319717071	0.10278920845113597	0.05671179124705981	0.9460165437028176
60.400000000000006	0.2509085027322592	0.24886326946079612	0.6907218050708004	0.1179999529644116	0.09683026987860395	0.9073290686607751
60.5	0.25089773302749324	0.24887675905349074	0.6649678390040115	0.13373140403872646	0.14612128482493267	0.8593958340102784
60.6	0.25088715322967686	0.24889001012042564	0.6392668174503295	0.14987639735787606	0.20339728371075902	0.8033722862732815
60.7	0.2508767589245988	0.24890302821353824	0.6137595983036417	0.16632628371823097	0.2673022283135773	0.7405845865088887
60.800000000000004	0.2508665458252974	0.24891581872478075	0.588582041825577	0.18296970514403885	0.336345153518578	0.6724967352199022
60.900000000000006	0.25085650976772694	0.2489283868916693	0.563864692787183	0.19969111629188482	0.4089361236683997	0.6006752313373881
61.0	0.2508466467065331	0.24894073780255488	0.5397324551966022	0.21636909866980433	0.48342370441623406	0.5267521337941451
61.1	0.2508369527110047	0.2489528764016831	0.5163042276951197	0.23287455924011022	0.558133058864251	0.45238740555075296
61.2	0.2508274239611935	0.2489648074940682	0.49369246276729656	0.24906896551756755	0.6314037883605134	0.3792314105950471
61.300000000000004	0.25081805674417845	0.2489765357501617	0.4720026093595782	0.26480284652989694	0.701626669789073	0.30888840538907925
61.400000000000006	0.2508088474504852	0.24898806571034976	0.45133239787224366	0.27991487859127206	0.7672784910497172	0.24288181889842383
61.5	0.2507997925706506	0.248999401789282	0.4317709308824808	0.29423196466379753	0.8269542528454493	0.18262205148845662
61.6	0.2507908886918587	0.24901054827995675	0.41339755489564517	0.3075707832476169	0.8793960857273329	0.12937744470180598
61.7	0.2507821324948674	0.24902150935784462	0.396280510405779	0.3197412921712287	0.923518324193037	0.08424898357863328
61.800000000000004	0.25077352075083853	0.24903228908459676	0.38047539117686874	0.3305525803569309	0.9584282819240612	0.04814919326573844
61.900000000000006	0.25076505031844815	0.24904289141180447	0.3660234883390463	0.33982122490778655	0.983442381294516	0.021785584814793812
62.0	0.2507567181410451	0.24905332018453857	0.35295014638295824	0.34738191300277044	0.9980974033664834	0.005648893974533488
62.1	0.25074852124392444	0.2490635791447719	0.34126330754145767	0.3530995588792497	1.0021567390004866	6.244100618855025e-6
62.2	0.2507404567317049	0.24907367193467306	0.3309524552769635	0.35688158604427167	0.9956116348361777	0.004899252626715355
62.300000000000004	0.25073252178580324	0.24908360209977537	0.3219881720470343	0.35868861904243576	0.9786775372589354	0.020146992314903644
62.400000000000006	0.25072471366200305	0.2490933730920323	0.31432249007294455	0.3585417230668258	0.9517857407749688	0.04535361600354094
62.5	0.2507170296881247	0.24910298827276792	0.3078901345851765	0.35652466967802515	0.9155706424161575	0.07992035884084127
62.6	0.2507094672617118	0.24911245091545983	0.3026106479877226	0.3527804803598448	0.8708529891012136	0.12306154681548524
62.7	0.250702023847969	0.2491217642085782	0.2983912633651819	0.34750252662338743	0.8186195788044395	0.17382416626448852
62.800000000000004	0.2506946969775572	0.24913093125810964	0.2951302946411659	0.34092145304471433	0.7599999377560269	0.23111048713658847
62.900000000000006	0.25068748424462856	0.2491399550901476	0.2927207517820842	0.3332898516017625	0.6962405438763981	0.2937031839778384
63.0	0.2506803833048683	0.24914883865333354	0.2910538833749139	0.3248667914412451	0.6286772007198803	0.3602923634211826
63.1	0.2506733918736167	0.2491575848212138	0.29002239109950606	0.3159040159763588	0.5587061861864522	0.42950388561708774
63.2	0.25066650772405996	0.2491661963945173	0.28952313481985653	0.3066350209400387	0.4877548062856866	0.4999283594410087
63.300000000000004	0.2506597286854818	0.2491746761033515	0.28945923252762906	0.29726753861032945	0.4172519767342503	0.5701501970633817
63.400000000000006	0.25065305264157733	0.2491830266093252	0.2897415380333484	0.28797935643362	0.34859943484050204	0.6387761319064996
63.5	0.2506464775288393	0.24919125050760327	0.29028953966851223	0.27891699233706907	0.28314415192599446	0.7044626342329381
63.6	0.25064000133493086	0.2491993503288143	0.29103176129253017	0.2701965509165389	0.22215247361571122	0.7659416994932848
63.7	0.2506336220972815	0.2492073285411285	0.29190576424454384	0.2619060559084749	0.16678646303567368	0.8220445348106485
63.800000000000004	0.2506273379015112	0.24921518755187308	0.2928578503109342	0.25410863457418786	0.11808286176708106	0.8717227271578974
63.900000000000006	0.2506211468800745	0.24922292970947127	0.29384255689694583	0.24684606150346244	0.07693501690031446	0.914066541351271
64.0	0.25061504721088157	0.24923055730511448	0.29482202136950075	0.24014231069980474	0.04407805135166755	0.9483200653357069
64.1	0.2506090371159795	0.24923807257441286	0.2957652756768117	0.2340068907889169	0.020077480416801574	0.9738929927396912
64.2	0.25060311486028075	0.24924547769900568	0.2966475172069597	0.22843783803521225	0.005321401990604406	0.9903689067100134
64.30000000000001	0.2505972787503252	0.2492527748081193	0.29744938867124604	0.22342431403620144	1.6312589789322584e-5	0.9975100030147703
64.4	0.25059152713309446	0.24925996598005593	0.2981562890533334	0.2189488028792331	0.0041865277992197865	0.9952582628234095
64.5	0.25058585839487124	0.2492670532436584	0.2987577293338534	0.21498893142512596	0.01767711544612897	0.9837331550286426
64.6	0.2505802709600669	0.24927403857965888	0.2992467405105685	0.21151895153091768	0.04016018397688367	0.9632260131893787
64.7	0.2505747632902607	0.24928092392214013	0.29961933701596943	0.2085109289578463	0.07114430830597471	0.9341912920143796
64.80000000000001	0.25056933388304453	0.2492877111597381	0.2998740356086127	0.20593568391068312	0.1099868217959869	0.897234961804182
64.9	0.25056398127107155	0.24929440213696671	0.30001142784125046	0.2037635251049519	0.15590865680036115	0.8531003456293995
65.0	0.25055870402107266	0.24930099865543154	0.3000338030052316	0.20196481462918012	0.20801137796149965	0.8026517426339668
65.10000000000001	0.25055350073290944	0.2493075024750194	0.2999448177923032	0.20051039571262705	0.2652960226191274	0.7468562112851088
65.2	0.2505483700386644	0.24931391531504957	0.29974920863148957	0.19937191044416802	0.32668334147383615	0.6867639084041495
65.3	0.2505433106017569	0.24932023885538046	0.2994525426240716	0.1985220298445387	0.391035020111155	0.6234873933405903
65.4	0.2505383211160865	0.24932647473749486	0.2990610031231005	0.1979346146160867	0.4571754579896304	0.558180311805172
65.5	0.25053340030521654	0.2493326245655512	0.2985812062215204	0.19758482141628875	0.5239136857387162	0.4920158709236777
65.60000000000001	0.25052854692151605	0.24933868990733454	0.2980200446812098	0.1974491665957392	0.5900650136540154	0.4261655064291698
65.7	0.25052375974549423	0.24934467229535492	0.2973845561246176	0.19750555695077343	0.6544720235434711	0.36177812512252333
65.8	0.25051903758493516	0.2493505732276766	0.29668181260272725	0.19773329509586376	0.716024541880778	0.29996028145815784
65.9	0.25051437927422704	0.24935639416889643	0.2959188289354048	0.19811306549193294	0.7736782637761407	0.24175761710965024
66.0	0.25050978367364096	0.2493621365510242	0.2951024874868378	0.19862690590891302	0.8264717337261427	0.1881378574634956
66.10000000000001	0.2505052496686481	0.24936780177434018	0.29423947728559	0.1992581680972996	0.8735414295426152	0.13997562006196065
66.2	0.250500776169255	0.24937339120823715	0.2933362456248898	0.19999147064532538	0.9141347393447168	0.09803924798248857
66.3	0.25049636210936027	0.2493789061920286	0.2923989604838764	0.200812646365267	0.9476206670764322	0.06297983692928125
66.4	0.2504920064461306	0.2493843480357363	0.29143348229577054	0.20170868605063605	0.9734981487361373	0.03532257934866537
66.5	0.2504877081594068	0.24938971802086152	0.2904453437553122	0.20266768004881308	0.9914019084565897	0.015460503062998926
66.60000000000001	0.2504834662510616	0.24939501740106926	0.2894397365070512	0.20367875877925454	1.0011058298727467	0.0036506366127077743
66.7	0.2504792797445404	0.24940024740302033	0.2884215036895868	0.20473203307798804	1.002523863038451	1.258951133096001e-5
66.8	0.25047514768420054	0.24940540922695018	0.2873951374303627	0.20581853505185035	0.9957085297482212	0.004529493697964715
66.9	0.25047106913482814	0.24941050404740486	0.28636478049220077	0.20693015996859984	0.9808471298120147	0.017051213283284093
67.0	0.2504670431811087	0.2494155330138817	0.2853342313682554	0.2080596095843501	0.9582557870335522	0.03729969381122404
67.10000000000001	0.250463068927124	0.2494204972514643	0.2843069522071806	0.20920033721017156	0.9283715058644315	0.06487629019050824
67.2	0.2504591454958592	0.24942539786144208	0.28328607902650443	0.21034649474005762	0.891742437553653	0.09927088458409472
67.3	0.2504552720287316	0.2494302359219071	0.2822744337401978	0.21149288179877251	0.849016577792083	0.13987258217938084
67.4	0.250451447685124	0.2494350124883391	0.28127453758723436	0.21263489711696867	0.8009291361713998	0.185981754098036
67.5	0.25044767164195486	0.2494397285941719	0.2802886256022393	0.21376849219981836	0.7482888311421352	0.23682318284749296
67.60000000000001	0.25044394309317886	0.24944438525130383	0.27931866181781556	0.21489012732236137	0.6919633725661253	0.2915600566786527
67.7	0.2504402612494844	0.2494489834507176	0.27836635493136674	0.21599672985803534	0.6328643975040157	0.34930855492143686
67.8	0.2504366253377662	0.24945352416290578	0.2774331742079224	0.21708565492561152	0.5719321237297598	0.4091527666667499
67.9	0.25043303460078475	0.24945800833842025	0.27652036542468	0.2181546483223108	0.5101199798691697	0.47015968981901507
68.0	0.2504294882967666	0.24946243690834913	0.27562896669364867	0.21920181169732084	0.44837946132937734	0.5313940662651605
68.10000000000001	0.25042598569902846	0.24946681078479552	0.27475982402582383	0.22022556990896194	0.3876454476910713	0.5919328213416312
68.2	0.250422526095612	0.24947113086133244	0.2739136065243898	0.2212246405001044	0.32882220039129084	0.6508788915335796
68.3	0.25041910878892726	0.24947539801345645	0.27309082111560745	0.2221980052199972	0.272770239782669	0.7073742429770797
68.4	0.2504157330954093	0.2494796130990146	0.2722918267447908	0.22314488351549755	0.22029427849611763	0.7606119043930283
68.5	0.25041239834518947	0.24948377695865362	0.2715168479811437	0.22406470791120833	0.1721323639508523	0.8098468610849129
68.60000000000001	0.2504091038817217	0.24948789041615077	0.2707659879895882	0.22495710119554857	0.12894635735160623	0.8544056810947074
68.7	0.2504058490615619	0.24949195427895887	0.2700392408401683	0.22582185532821963	0.0913138500861412	0.8936947700484239
68.8	0.25040263325396295	0.2494959693384553	0.26933650313651186	0.22665891198403987	0.05972159157358994	0.9272071771622409
68.9	0.25039945584062157	0.24949993637038934	0.2686575849539907	0.227468344648026	0.03456047578558626	0.9545279008634844
69.0	0.2503963162153766	0.2495038561352348	0.2680022200863086	0.22825034217730236	0.01612210730778652	0.9753376680783546
69.10000000000001	0.25039321378392687	0.24950772937855034	0.2673700756058638	0.22900519374663578	0.004596942340193402	0.9894151860476075
69.2	0.2503901479635526	0.24951155683132684	0.26676076074896493	0.22973327509586028	7.397582216632823e-5	0.9966378891875041
69.3	0.25038711818284787	0.24951533921032526	0.26617383514158227	0.23043503599946605	0.002541923242203149	0.9969812256911093
69.4	0.25038412388145764	0.24951907721840974	0.26560881638517814	0.23111098888082623	0.011891824939431323	0.9905165489812202
69.5	0.25038116450983505	0.24952277154487226	0.26506518702518905	0.2317616984959872	0.02792098206088518	0.9774076975445009
69.60000000000001	0.2503782395289419	0.24952642286570123	0.264542400927102	0.23238777261461813	0.05033811699647224	0.9579063629056331
69.7	0.2503753484101071	0.24953003184398082	0.26403988908684783	0.23298985362842808	0.07876963721289729	0.9323463593972036
69.8	0.25037249063469413	0.24953359913009113	0.2635570649035283	0.2335686110204615	0.11276687004247402	0.9011369208482796
69.9	0.2503696656939201	0.2495371253620411	0.26309332894324233	0.23412473463137976	0.15181412719854656	0.8647551583007167
70.0	0.25036687308862454	0.2495406111657421	0.26264807322325745	0.2346589286621159	0.19533745158882898	0.8237378193581726
70.10000000000001	0.25036411232905104	0.24954405715528336	0.2622206850458206	0.23517190635517576	0.24271389534093116	0.7786724938114059
70.2	0.25036138293463855	0.24954746393319144	0.2618105504107235	0.23566438529995923	0.2932811767617928	0.7301884118346161
70.3	0.25035868443381293	0.24955083209069523	0.2614170570352839	0.23613708331050104	0.3463475651120843	0.6789469804151471
70.4	0.2503560163637895	0.24955416220797438	0.2610395970097818	0.2365907148269439	0.40120184544173604	0.6256322008982723
70.5	0.2503533782703859	0.24955745485441802	0.26067756911557477	0.23702598779505157	0.45712322113415893	0.5709411057597987
70.60000000000001	0.2503507697077823	0.24956071058881224	0.2603303808322016	0.23744360098084982	0.5133910190498898	0.5155743461453887
70.7	0.2503481902384366	0.24956392995967355	0.25999745005869995	0.23784424168032148	0.5692940710344816	0.4602270535368853
70.8	0.2503456394328044	0.24956711350537672	0.2596782065733625	0.2382285837866613	0.6241396558376059	0.4055800893352391
70.9	0.2503431168692127	0.24957026175442634	0.25937209325483296	0.2385972861802949	0.6772618969456125	0.35229178541111367
71.0	0.2503406221336778	0.24957337522566211	0.2590785670863744	0.2389509914092569	0.7280295242234992	0.3009902669926857
71.10000000000001	0.25033815481973887	0.24957645442846957	0.25879709996384126	0.23929032462995806	0.7758529203552623	0.2522664368653441
71.2	0.2503357145282949	0.24957949986298622	0.2585271793266921	0.23961589278059098	0.8201903866304481	0.20666768697462043
71.3	0.2503333008674474	0.24958251202029882	0.2582683086301346	0.2399282839616297	0.8605535764232378	0.16469239036944502
71.4	0.2503309134523418	0.24958549138264266	0.25802000767531263	0.24022806699987853	0.8965120585302092	0.1267852132094033
71.5	0.2503285519050321	0.24958843842359502	0.2577818128132426	0.24051579117449504	0.9276969861716338	0.09333327348231356
71.60000000000001	0.2503262158542779	0.2495913536082185	0.2575532770370826	0.24079198608524452	0.9538038607289289	0.06466316032203843
71.7	0.25032390493550377	0.24959423739333542	0.25733396997617136	0.2410571616448489	0.9745943920162313	0.041038815547469056
71.8	0.25032161879056025	0.249597090227607	0.25712347780427863	0.24131180817916192	0.9898974689148028	0.02266026741075264
71.9	0.25031935706763536	0.24959991255175515	0.25692140307339406	0.2415563966200675	0.9996092654008532	0.009663195677753932
72.0	0.2503171194211115	0.24960270479872	0.2567273644835028	0.2417913787776825	1.0036925172589015	0.00211929717585569
72.10000000000001	0.2503149055114363	0.2496054673938226	0.25654099659780655	0.24201718767963049	1.0021750140018026	3.741192521474808e-5
72.2	0.2503127150049955	0.2496082007549252	0.25636194951202756	0.24223423796636973	0.9951473586445013	0.003365361989852953
72.3	0.2503105475739896	0.24961090529258773	0.2561898884855824	0.2424429263327317	0.9827600549515829	0.011992448295319346
72.4	0.2503084028963119	0.24961358141021875	0.2560244935416654	0.2426436320068288	0.9652199875684374	0.025752544892075832
72.5	0.25030628065544275	0.2496162295042362	0.255865459042563	0.24283671725844647	0.9427863650414735	0.04442772551138141
72.60000000000001	0.2503041805402813	0.24961884996415723	0.25571249324583667	0.24302252792999482	0.9157661991415176	0.06775235375943489
72.7	0.25030210224513716	0.24962144317284332	0.2555653178464305	0.24320139398370597	0.884509396149467	0.09541756590565087
72.8	0.2503000454695175	0.24962400950653849	0.25542366750913886	0.24337363005984344	0.8494035368836376	0.12707607390783648
72.9	0.25029800991807255	0.24962654933505207	0.2552872893953874	0.24353953604096054	0.8108684222965111	0.16234721603218413
73.0	0.2502959953004791	0.24962906302188104	0.2551559426877743	0.24369939761818984	0.7693504605082038	0.20082218311086425
73.10000000000001	0.25029400133134033	0.24963155092433773	0.2550293981153667	0.2438534868559272	0.7253169692501248	0.24206935006464944
73.2	0.25029202773008474	0.2496340133936751	0.25490743748237293	0.24400206275183198	0.6792504649471407	0.28563964472527303
73.3	0.25029007422087024	0.24963645077521207	0.2547898532024051	0.24414537178952675	0.6316430061588292	0.33107188913877866
73.4	0.25028814053248727	0.24963886340844835	0.2546764478402446	0.24428364848177203	0.5829906549249555	0.3778980523274538
73.5	0.25028622639827797	0.2496412516271955	0.25456703366270267	0.2444171159022713	0.5337881148129762	0.4256483578433412
73.60000000000001	0.2502843315559972	0.24964361575963256	0.25446143219989176	0.24454598620458926	0.4845235992454671	0.47385619426699843
73.7	0.25028245574781705	0.24964595612853338	0.2543594738180155	0.24467046112696028	0.43567397809097197	0.5220627819973696
73.8	0.2502805987201479	0.249648273051259	0.25426099730450186	0.24479073248201547	0.3877002446294832	0.5698215551512406
73.9	0.2502787602236013	0.24965056683992248	0.25416584946618115	0.24490698263070254	0.3410433389487791	0.6167022230525018
74.0	0.2502769400128958	0.24965283780147987	0.25407388474099085	0.24501938493986616	0.2961203576793045	0.6622944815574519
74.10000000000001	0.2502751378467793	0.24965508623783533	0.2539849648235489	0.24512810422313216	0.2533211738196689	0.7062113502502416
74.2	0.250273353487947	0.24965731244593584	0.2538989583048199	0.24523329716489795	0.2130054843218329	0.7480921172755336
74.3	0.2502715867029669	0.24965951671786912	0.25381574032595533	0.24533511272736852	0.17550029716718626	0.7876048791845913
74.4	0.2502698372622033	0.24966169934096075	0.2537351922463144	0.2454336925406863	0.1410978639399651	0.8244486685903778
74.5	0.25026810493975354	0.24966386059787282	0.25365720132556974	0.2455291712763012	0.11005405845019925	0.8583551676021689
74.60000000000001	0.2502663895133274	0.24966600076665305	0.2535816604197238	0.24562167700382156	0.08258719682718783	0.8890900098895643
74.7	0.25026469076427243	0.24966812012090783	0.25350846769083485	0.24571133153164545	0.05887728973953371	0.9164536787677316
74.8	0.2502630084774106	0.24967021892980296	0.25343752633013045	0.2457982507317324	0.03906571303432808	0.9402820128664001
74.9	0.2502613424410179	0.24967229745819347	0.2533687442942302	0.2458825448489192	0.023255279155111566	0.9604463347155029
75.0	0.25025969244674956	0.2496743559666936	0.2533020340540854	0.24596431879524064	0.011510688215080854	0.9768532209316251
75.10000000000001	0.25025805828957487	0.24967639471176106	0.2532373123562723	0.24604367242970845	0.003859334582634585	0.9894439356076017
75.2	0.2502564397677158	0.24967841394577484	0.2531744999962198	0.24612070082406523	0.0002924422866797425	0.9981935509857762
75.3	0.2502548366825849	0.24968041391711113	0.2531135216029587	0.2461954945150093	0.0007665004687936012	1.003109781533641
75.4	0.25025324883872396	0.24968239487022248	0.2530543054349548	0.24626813974341993	0.0052049684925304296	1.0042315591432212
75.5	0.2502516760437565	0.24968435704571823	0.25299678318659535	0.2463387186811039	0.013500219154803999	1.0016273783535792
75.60000000000001	0.25025011810828346	0.2496863006803877	0.25294088980487195	0.2464073096455963	0.02551568771415062	0.995393441263872
75.7	0.2502485748459171	0.24968822600737195	0.25288656331585824	0.246473987303528	0.041088194134674606	0.9856516321815179
75.8	0.2502470460731368	0.24969013325613407	0.25283374466049213	0.2465388228630893	0.06003040601835258	0.9725473520593363
75.9	0.25024553160927954	0.24969202265257176	0.2527823775392845	0.2466018842560896	0.08213341013411543	0.9562472424421464
76.0	0.2502440312764784	0.24969389441908033	0.252732408265507	0.24666323631010525	0.10716936122003344	0.9369368279953428
76.10000000000001	0.2502425448996105	0.24969574877461284	0.2526837856264504	0.24672294091122474	0.13489417780270474	0.9148181057558393
76.2	0.2502410723062481	0.2496975859347445	0.25263646075235957	0.24678105715782672	0.1650502561121101	0.8901071080597383
76.3	0.2502396133266061	0.24969940611173766	0.2525903869926462	0.24683764150588086	0.1973691747371056	0.8630314646940435
76.4	0.250238167793498	0.2497012095145969	0.25254551979901835	0.24689274790618806	0.23157436443099824	0.8338279882234182
76.5	0.25023673554229225	0.2497029963491443	0.2525018166151502	0.24694642793399924	0.26738371940486416	0.8027403046898716
76.60000000000001	0.25023531641082786	0.24970476681802511	0.25245923677253407	0.24699873091141558	0.3045121285040842	0.7700165500049908
76.7	0.2502339102394512	0.24970652112086242	0.25241774139224027	0.24704970402294804	0.3426739068180704	0.7359071503817339
76.8	0.2502325168708871	0.24970825945421796	0.25237729329215414	0.2470993924246435	0.38158511049380334	0.7006627031152173
76.9	0.25023113615023906	0.2497099820116924	0.25233785689949406	0.247147839347098	0.42096571977909186	0.6645319719481779
77.0	0.25022976792493706	0.2497116889839713	0.2522993981682564	0.2471950861927117	0.4605416775850929	0.6277600091721892
77.10000000000001	0.2502284120446961	0.24971338055887635	0.2522618845013189	0.24724117262752665	0.5000467731023549	0.5905864145456097
77.2	0.25022706836147524	0.24971505692141735	0.2522252846769481	0.24728613666792165	0.5392243622069781	0.5532437390760072
77.3	0.2502257367294395	0.24971671825384054	0.2521895687794479	0.24733001476248967	0.5778289185326209	0.5159560397374882
77.4	0.25022441700491627	0.2497183647356824	0.25215470813371704	0.24737284186935263	0.6156274111396928	0.4789375892918399
77.5	0.2502231090463698	0.24971999654382004	0.2521206752434872	0.24741465152918962	0.6524005066699569	0.44239174357031885
77.60000000000001	0.250221812714324	0.24972161385247618	0.2520874437330045	0.24745547593421371	0.6879435957177146	0.40650996686483387
77.7	0.25022052787139737	0.2497232168333623	0.25205498829203166	0.24749534599336248	0.7220676448663764	0.3714710144841625
77.80000000000001	0.2502192543821988	0.24972480565562127	0.2520232846238408	0.24753429139387362	0.7545998774226287	0.33744027006007804
77.9	0.25021799211332274	0.24972638048592508	0.25199230939615525	0.24757234065950803	0.7853842873215116	0.3045692338489928
78.0	0.25021674093331225	0.249727941488509	0.2519620401947865	0.2476095212055861	0.8142819919708567	0.27299515706828914
78.10000000000001	0.25021550071262316	0.24972948882520937	0.25193245547983245	0.2476458593910309	0.84117143094884	0.24284081623836057
78.2	0.25021427132359014	0.2497310226555112	0.2519035345442816	0.24768138056760022	0.8659484184635798	0.21421442056981183
78.30000000000001	0.25021305264039523	0.24973254313658325	0.25187525747487927	0.24771610912646752	0.8885260583298736	0.18720964464080103
78.4	0.25021184453903667	0.2497340504233223	0.25184760511512644	0.24775006854230258	0.9088345309167374	0.1619057779484163
78.5	0.25021064689730255	0.2497355446683983	0.2518205590302836	0.24778328141500958	0.9268207620760989	0.1383679823863877
78.60000000000001	0.2502094595947067	0.2497370260222569	0.2517941014742272	0.2478157695092459	0.9424479844812347	0.11664764829416527
78.7	0.250208282512529	0.24973849463322617	0.25176821535815885	0.2478475537918773	0.9556952020912848	0.09678283943198088
78.80000000000001	0.2502071155337149	0.2497399506474891	0.25174288422087576	0.24787865446744728	0.9665565686215125	0.07879881705559452
78.9	0.25020595854288163	0.24974139420914565	0.2517180922006923	0.24790909101181668	0.9750406909470491	0.06270863318450909
79.0	0.25020481142628476	0.2497428254602489	0.25169382400880197	0.24793888220406562	0.9811698683083696	0.048513783167804164
79.10000000000001	0.25020367407178756	0.24974424454083785	0.25167006490404004	0.24796804615674722	0.9849792780298787	0.03620490774328414
79.2	0.2502025463688362	0.24974565158896803	0.25164680066895184	0.24799660034460427	0.9865161182170176	0.025762534946028235
79.30000000000001	0.2502014282084325	0.24974704674075046	0.2516240175870968	0.24802456163182748	0.9858387175731794	0.017157852440544463
79.4	0.2502003194831074	0.2497484301303801	0.25160170242150803	0.24805194629794744	0.9830156220833653	0.010353501113834615
79.5	0.25019922008690326	0.24974980189017604	0.2515798423942595	0.24807877006242895	0.9781246678580309	0.005304381061554282
79.60000000000001	0.2501981299153113	0.24975116215058019	0.2515584251670226	0.24810504810802667	0.971252048925424	0.001958461412467946
79.7	0.25019704886532157	0.24975251104025495	0.2515374388226828	0.2481307951030511	0.9624913882140405	0.00025758575304398156
79.80000000000001	0.2501959768353236	0.24975384868604542	0.25151687184775917	0.24815602522245958	0.9519428193851074	0.00013826521900624
79.9	0.25019491372512204	0.249755175213043	0.2514967131157744	0.24818075216799224	0.9397120865672947	0.0015324515982612164
80.0	0.250193859435904	0.2497564907446091	0.2514769518714033	0.24820498918730347	0.9259096684165073	0.004368283023071015
80.10000000000001	0.25019281387021663	0.24975779540240178	0.251457577715397	0.2482287490921959	0.9106499322798906	0.008570795001673388
80.2	0.2501917769319451	0.2497590893064065	0.25143858059023855	0.24825204427597244	0.8940503235870483	0.014062589633305936
80.30000000000001	0.25019074852629036	0.24976037257495956	0.251419950766478	0.24827488672998912	0.8762305949268764	0.020764455848894938
80.4	0.2501897285597495	0.24976164532477801	0.2514016788297198	0.24829728805941767	0.8573120785941672	0.028595933406788707
80.5	0.2501887169400987	0.24976290767099507	0.2513837556682321	0.24831925949829023	0.8374170057054886	0.03747581313662846
80.60000000000001	0.25018771357633846	0.24976415972714314	0.25136617246109044	0.2483408119238258	0.8166678742830146	0.04732256555791431
80.7	0.25018671837874523	0.24976540160526078	0.25134892066697134	0.24836195587015691	0.7951868679807368	0.058054689506878934
80.80000000000001	0.2501857312587797	0.24976663341583522	0.25133199201333445	0.24838270154136335	0.7730953263671385	0.06959097180542376
80.9	0.2501847521291016	0.24976785526787418	0.25131537848619223	0.24840305882396768	0.7505132668667371	0.08185064834482061
81.0	0.25018378090354565	0.24976906726891304	0.2512990723203059	0.24842303729885773	0.7275589575774036	0.09475345631788833
81.10000000000001	0.250182817497101	0.2497702695250433	0.2512830659898284	0.24844264625267662	0.7043485391962306	0.10821956685614927
81.2	0.25018186182589386	0.24977146214093393	0.2512673521993661	0.24846189468871743	0.6809956931714439	0.12216938723117576
81.30000000000001	0.2501809138071681	0.24977264521985634	0.2512519238754344	0.2484807913373394	0.6576113519173467	0.13652322238829334
81.4	0.25017997335926945	0.24977381886370487	0.2512367741582884	0.2484993446659303	0.634303445446945	0.15120078736272094
81.5	0.25017904040163264	0.24977498317302607	0.25122189639412357	0.24851756288844612	0.6111766770604837	0.16612056572637882
81.60000000000001	0.2501781148547315	0.24977613824700365	0.2512072841275595	0.2485354539745163	0.588332318757846	0.18119901547121128
81.7	0.25017719664013016	0.24977728418355263	0.25119293109456503	0.24855302565823004	0.5658680148244783	0.19634963370077277
81.80000000000001	0.25017628568039835	0.2497784210792694	0.2511788312155357	0.24857028544646004	0.5438775796265152	0.21148190637715666
81.9	0.25017538189912814	0.2497795490294841	0.2511649785887748	0.24858724062690435	0.5224507731670042	0.22650019037038935
82.0	0.25017448522091323	0.24978066812827746	0.2511513674842026	0.24860389827577523	0.5016730356363845	0.24130260311702414
82.10000000000001	0.2501735955713319	0.24978177846849717	0.25113799233733763	0.2486202652651644	0.4816251604213212	0.2557800304727638
82.2	0.25017271287693216	0.24978288014177974	0.25112484774352845	0.24863634827011108	0.4623828843849765	0.26981540446855257
82.30000000000001	0.2501718370652166	0.24978397323856658	0.25111192845241725	0.24865215377538546	0.4440163754705706	0.2832834457649205
82.4	0.2501709680646268	0.24978505784812655	0.2510992293626361	0.24866768808199258	0.42658960175312366	0.29605110318809613
82.5	0.2501701058045347	0.24978613405857913	0.2510867455167241	0.2486829573134234	0.410159573981754	0.30797894306209556
82.60000000000001	0.2501692502152054	0.2497872019568677	0.25107447209619693	0.2486979674216217	0.39477546627040133	0.31892372832383603
82.7	0.2501684012278272	0.24978826162887255	0.251062404416943	0.24871272419279902	0.3804776372469733	0.3287423639737403
82.80000000000001	0.250167558774454	0.24978931315933126	0.2510505379246336	0.24872723325290796	0.367296596022737	0.33729725666875915
82.9	0.25016672278801344	0.24979035663190216	0.25103886819043897	0.24874150007298781	0.3552519817216575	0.34446293829173563
83.0	0.2501658932022903	0.24979139212917467	0.251027390906863	0.24875552997426434	0.3443516482555827	0.3501335516276955
83.10000000000001	0.2501650699519117	0.24979241973268473	0.2510161018837484	0.2487693281330636	0.3345909623319532	0.35423053176619457
83.2	0.25016425297233547	0.24979343952293012	0.2510049970444386	0.24878289958552952	0.32595242659497475	0.3567096038715425
83.30000000000001	0.25016344219983805	0.24979445157938507	0.2509940724220825	0.2487962492321712	0.3184057266772929	0.35756613017763683
83.4	0.2501626375715003	0.24979545598051797	0.2509833241560838	0.24880938184222942	0.31190826912698916	0.3568379341967195
83.5	0.2501618390252023	0.24979645280380913	0.25097274848869716	0.24882230205788897	0.30640622947974716	0.3546050221299674
83.60000000000001	0.2501610464995849	0.24979744212574778	0.25096234176169135	0.24883501439829006	0.3018360735927968	0.35098606412262345
83.7	0.25016025993408947	0.2497984240218836	0.2509521004132767	0.24884752326350043	0.29812646123579584	0.3461319919912956
83.80000000000001	0.25015947926889487	0.24979939856680355	0.2509420209749697	0.24885983293819364	0.29520039949227117	0.34021749439012267
83.9	0.25015870444493143	0.24980036583416493	0.2509321000687049	0.2488719475952975	0.2929774924036909	0.33343144528500374
84.0	0.25015793540386694	0.24980132589670723	0.2509223344039983	0.24888387129947157	0.29137613500960835	0.3259673422503152
84.10000000000001	0.250157172088092	0.24980227882626163	0.25091272077522947	0.2488956080104619	0.29031552165002433	0.3180146770510752
84.2	0.2501564144407125	0.24980322469376992	0.25090325605901537	0.24890716158633683	0.2897173733874769	0.3097518797840412
84.30000000000001	0.25015566240553705	0.249804163569293	0.2508939372116843	0.24891853578660042	0.289507329533441	0.30134115447990384
84.4	0.2501549159270678	0.2498050955220275	0.25088476126683823	0.2489297342752038	0.28961598625522145	0.2929252317952055
84.5	0.25015417495049447	0.24980602062032034	0.25087572533301405	0.24894076062344825	0.28997959613448243	0.28462584808397173
84.60000000000001	0.250153439421661	0.24980693893165776	0.25086682659136833	0.2489516183127469	0.2905404640806797	0.2765436337613241
84.7	0.2501527092871021	0.24980785052272989	0.2508580622935876	0.2489623107373956	0.2912470871781493	0.2687590482440497
84.80000000000001	0.25015198449398685	0.24980875545938963	0.2508494297596834	0.2489728412071043	0.2920540903371998	0.26133401250415056
84.9	0.2501512649901335	0.24980965380668882	0.25084092637600514	0.24898321294954567	0.29292200814241154	0.254313939516285
85.0	0.2501505507239945	0.24981054562888955	0.2508325495932668	0.24899342911277453	0.2938169581872311	0.24772992726809986
85.10000000000001	0.2501498416446473	0.24981143098947275	0.250824296924648	0.24900349276757305	0.29471024425390885	0.24160094418437614
85.2	0.2501491377017859	0.24981230995114714	0.2508161659439662	0.24901340690970805	0.29557792026841356	0.235935894421635
85.30000000000001	0.25014843884571103	0.24981318257586577	0.25080815428390546	0.2490231744621211	0.29640033888882517	0.23073549686510558
85.4	0.25014774502732173	0.24981404892483383	0.250800259634308	0.2490327982770368	0.29716170234629175	0.22599394628543082
85.5	0.25014705619811367	0.24981490905852272	0.2507924797405352	0.24904228113800617	0.2978496279444522	0.22170034921575155
85.60000000000001	0.2501463723101512	0.2498157630366605	0.25078481240183415	0.2490516257618348	0.2984547364505798	0.21783994265940185
85.7	0.2501456933160688	0.2498166109182713	0.25077725546986834	0.2490608348006389	0.2989702683913531	0.21439511281640053
85.80000000000001	0.250145019169084	0.24981745276169567	0.2507698068471331	0.24906991084344646	0.29939173086199145	0.2113462354902235
85.9	0.250144349822987	0.2498182886245618	0.2507624644855999	0.24907885641822294	0.29971657572109367	0.20867236121958582
86.0	0.2501436852320237	0.24981911856380118	0.2507552263852947	0.24908767399342205	0.29994390883396316	0.20635176762741828
86.10000000000001	0.25014302535114985	0.24981994263567467	0.2507480905929522	0.24909636597964532	0.3000742292212255	0.20436239981597826
86.2	0.2501423701356763	0.24982076089574468	0.25074105520060685	0.24910493473147868	0.30010919646435846	0.2026822174291488
86.30000000000001	0.25014171954157194	0.24982157339901323	0.2507341183446284	0.24911338254878482	0.3000514244335638	0.2012894646175939
86.4	0.2501410735252124	0.24982238019973868	0.25072727820407636	0.24912171167829278	0.29990429927241025	0.20016287680321035
86.5	0.2501404320435684	0.24982318135159584	0.25072053299993907	0.24912992431525544	0.2996718195494821	0.19928183597235322
86.60000000000001	0.25013979505412476	0.24982397690760264	0.2507138809936694	0.24913802260445755	0.29935845653409215	0.19862648429152466
86.7	0.25013916251478746	0.24982476692014904	0.25070732048627536	0.2491460086419967	0.29896903264484986	0.1981778041552432
86.80000000000001	0.25013853438400646	0.24982555144103763	0.25070084981716556	0.24915388447639236	0.29850861623823427	0.19791767133809562
86.9	0.2501379106207025	0.24982633052145964	0.2506944673631262	0.24916165210989172	0.2979824310354359	0.19782888671054794
87.0	0.25013729118427136	0.24982710421200685	0.2506881715373195	0.24916931349976293	0.29739577862203087	0.197895190969598
87.10000000000001	0.25013667603458256	0.2498278725626875	0.25068196078831273	0.24917687055946294	0.29675397258940744	0.19810126600039885
87.2	0.2501360651319655	0.24982863562293586	0.25067583359912093	0.24918432515981392	0.29606228301656745	0.19843272580001475
87.30000000000001	0.2501354584372088	0.24982939344160293	0.2506697884863121	0.24919167913011234	0.29532589011317883	0.19887609933431455
87.4	0.2501348559115509	0.24983014606699275	0.2506638239991137	0.24919893425929457	0.29454984595867717	0.19941880724256153
87.5	0.2501342575166782	0.24983089354684332	0.2506579387185465	0.2492060922969121	0.2937390433773414	0.20004913393392332
87.60000000000001	0.25013366321470437	0.24983163592832583	0.25065213125661845	0.24921315495422328	0.29289819108549214	0.20075619631934646
87.7	0.25013307296819376	0.24983237325814567	0.25064640025547186	0.2492201239052266	0.29203179433478604	0.20152991017958288
87.80000000000001	0.25013248674012406	0.2498331055823771	0.2506407443866298	0.24922700078743548	0.2911441403551875	0.2023609549720731
87.9	0.2501319044938982	0.24983383294668524	0.2506351623502838	0.24923378720304729	0.29023928797357357	0.20324073772162515
88.0	0.25013132619333245	0.24983455539597837	0.25062965287445715	0.24924048471981516	0.28932106084914094	0.2041613565091722
88.10000000000001	0.2501307518026558	0.24983527297502106	0.2506242147143619	0.24924709487187116	0.28839304382594455	0.2051155639698609
88.2	0.250130181286498	0.24983598572778526	0.2506188466516872	0.24925361916040517	0.28745858195619567	0.20609673112584362
88.30000000000001	0.2501296146098898	0.24983669369784722	0.25061354749392767	0.2492600590549985	0.28652078179611384	0.20709881181104187
88.4	0.2501290517382531	0.2498373969282727	0.25060831607373735	0.24926641599380137	0.2855825146196521	0.20811630788891367
88.5	0.25012849263740095	0.24983809546166552	0.2506031512482874	0.24927269138492938	0.28464642123466777	0.20914423541872046
88.60000000000001	0.2501279372735224	0.24983878934013626	0.2505980518986439	0.24927888660673952	0.28371491812151217	0.2101780918882765
88.7	0.2501273856131927	0.2498394786053047	0.2505930169292035	0.24928500300878234	0.2827902046462247	0.21121382460115276
88.80000000000001	0.2501268376233546	0.24984016329838615	0.2505880452670789	0.2492910419125998	0.28187427112905933	0.21224780028107987
88.9	0.25012629327132	0.24984084345999658	0.2505831358615529	0.2492970046122398	0.28096890757560694	0.2132767759358273
89.0	0.2501257525247615	0.2498415191306209	0.25057828768353485	0.249302892375085	0.2800757129009868	0.214297871006041
89.10000000000001	0.25012521535171195	0.24984219034989322	0.25057349972501064	0.2493087064422706	0.27919610449899035	0.2153085408106673
89.2	0.25012468172055735	0.24984285715723412	0.2505687709985536	0.2493144480297014	0.27833132802719773	0.21630655128929085
89.30000000000001	0.25012415160003043	0.249843519591583	0.25056410053680644	0.24932011832835482	0.27748246729627507	0.21728995503225634
89.4	0.250123624959209	0.24984417769148246	0.25055948739199874	0.24932571850504384	0.27665045416730305	0.21825706858184976
89.5	0.25012310176750074	0.24984483149497683	0.25055493063546636	0.24933124970285336	0.2758360783748224	0.2192064509813232
89.60000000000001	0.2501225819946885	0.24984548103983062	0.2505504293572266	0.24933671304194616	0.2750399972058203	0.22013688354425384
89.7	0.25012206561082245	0.24984612636321116	0.25054598266546846	0.2493421096199572	0.2742627449763309	0.22104735081119184
89.80000000000001	0.2501215525863244	0.24984676750203208	0.25054158968617213	0.24934744051234695	0.27350474225679255	0.22193702265900128
89.9	0.25012104289192355	0.24984740449273132	0.25053724956266443	0.24935270677347557	0.2727663048069537	0.2228052375242069
90.0	0.2501205364986699	0.24984803737130867	0.25053296145521275	0.24935790943641942	0.2720476521884776	0.22365148670131316
90.10000000000001	0.25012003337792504	0.24984866617344093	0.25052872454062325	0.24936304951411903	0.27134891603078937	0.22447539967368543
90.2	0.2501195335013617	0.24984929093455752	0.2505245380118566	0.24936812799936156	0.27067014793172556	0.22527673043595176
90.30000000000001	0.2501190368409578	0.24984991168939286	0.2505204010776349	0.24937314586555298	0.27001132698021946	0.22605534476398545
90.4	0.2501185433689927	0.24985052847253303	0.2505163129620989	0.24937810406695674	0.2693723668928119	0.226811208390266
90.5	0.25011805305804985	0.24985114131812186	0.25051227290443306	0.2493830035392896	0.2687531227601993	0.22754437604122152
90.60000000000001	0.2501175658809841	0.2498517502598778	0.2505082801585214	0.2493878452001047	0.2681533974033854	0.22825498129373537
90.7	0.25011708181097303	0.24985235533136335	0.250504333992609	0.24939262994929032	0.26757294734243003	0.22894322720895238
90.80000000000001	0.2501166008214607	0.24985295656549986	0.2505004336889726	0.24939735866939677	0.2670114883830689	0.22960937770166412
90.9	0.25011612288617685	0.2498535539951206	0.25049657854362	0.2494020322258002	0.26646870082898544	0.2302537496046633
91.0	0.2501156479791323	0.2498541476524545	0.2504927678658977	0.2494066514676182	0.2659442343292704	0.2308767053882016
91.10000000000001	0.25011517607461364	0.24985473756975166	0.2504890009783044	0.24941121722770307	0.2654377123721343	0.2314786464964386
91.2	0.25011470714717815	0.24985532377835776	0.2504852772161195	0.24941573032300918	0.26494873643717676	0.23206000726275108
91.30000000000001	0.25011424117165465	0.2498559063099452	0.2504815959271309	0.24942019155515185	0.2644768898194745	0.23262124936852588
91.4	0.2501137781231349	0.24985648519524653	0.25047795647135496	0.24942460171062805	0.2640217411394716	0.23316285680968582
91.5	0.25011331797697745	0.24985706046514986	0.25047435822074154	0.249428961561116	0.2635828475531733	0.23368533133810834
91.60000000000001	0.25011286070878375	0.24985763214993986	0.2504708005589982	0.249433271864003	0.26315975767749744	0.23418918834541505
91.7	0.2501124062944342	0.24985820027972813	0.2504672828812008	0.24943753336233018	0.26275201424575706	0.23467495315858783
91.80000000000001	0.25011195471004766	0.24985876488416442	0.2504638045936145	0.24944174678546807	0.26235915650835334	0.235143157717646
91.9	0.25011150593199283	0.2498593259926645	0.25046036511344066	0.24944591284948142	0.26198072239359177	0.2355943376079269
92.0	0.250111059936887	0.24985988363442999	0.2504569638685718	0.24945003225694498	0.2616162504434124	0.2360290294198586
92.10000000000001	0.2501106167015899	0.24986043783815848	0.25045360029735547	0.2494541056975467	0.2612652815385176	0.236447768411674
92.2	0.2501101762032005	0.24986098863252432	0.25045027384837737	0.24945813384860083	0.26092736042697523	0.23685108645027877
92.30000000000001	0.2501097384190559	0.24986153604553504	0.25044698398021004	0.24946211737476834	0.26060203707009755	0.2372395102088
92.4	0.25010930332672515	0.24986208010529554	0.25044373016123533	0.24946605692890697	0.26028886781879146	0.23761355959884456
92.5	0.25010887090401873	0.24986262083941865	0.2504405118694086	0.24946995315187157	0.2599874164331634	0.23797374641793195
92.60000000000001	0.25010844112894565	0.2498631582751828	0.2504373285920612	0.24947380667295838	0.25969725495759616	0.23832057319282926
92.7	0.25010801397978133	0.2498636924395951	0.250434179825693	0.24947761811023372	0.259417964463018	0.2386545322021162
92.80000000000001	0.25010758943499783	0.2498642233597014	0.2504310650758093	0.2494813880707577	0.25914913566738035	0.2389761046606798
92.9	0.25010716747329387	0.24986475106181683	0.25042798385662657	0.24948511715039182	0.25889036944505667	0.23928576005135446
93.0	0.2501067480735837	0.24986527557223867	0.2504249356910352	0.2494888059347653	0.25864127723495184	0.23958395558938295
93.10000000000001	0.25010633121500037	0.2498657969169639	0.2504219201103215	0.249492454999055	0.2584014813568504	0.23987113580609137
93.2	0.25010591687688427	0.2498663151216089	0.25041893665401127	0.24949606490810886	0.2581706152447815	0.2401477322402466
93.30000000000001	0.25010550503878864	0.24986683021181458	0.25041598486970024	0.24949963621704338	0.25794832360571507	0.2404141632248707
93.4	0.2501050956804722	0.2498673422126459	0.25041306431288907	0.24950316947102902	0.2577342625112806	0.24067083375941833
93.5	0.25010468878188213	0.24986785114904725	0.2504101745467996	0.2495066652058455	0.25752809942978355	0.2409181354578423
93.60000000000001	0.2501042843232328	0.2498683570458029	0.2504073151422483	0.24951012394788033	0.25732951320515857	0.2411564465630382
93.7	0.25010388228484	0.2498688599273529	0.2504044856774557	0.249513546214337	0.2571381939891622	0.24138613202025744
93.80000000000001	0.25010348264728305	0.24986935981765104	0.2504016857379147	0.24951693251342533	0.2569538431324185	0.24160754360106826
93.9	0.25010308539131876	0.2498698567409214	0.250398914916234	0.24952028334493356	0.2567761730397448	0.24182102007214853
94.0	0.25010269049789646	0.2498703507208467	0.25039617281199233	0.24952359919952952	0.2566049069945117	0.24202688740132755
94.10000000000001	0.2501022979481564	0.2498708417808094	0.25039345903159516	0.2495268805597702	0.2564397789566094	0.2422254589966018
94.2	0.25010190772342517	0.24987132994414207	0.25039077318814534	0.2495301278999885	0.256280533337967	0.24241703597202946
94.30000000000001	0.2501015198052165	0.24987181523381738	0.25038811490129054	0.2495333416863158	0.25612692475943205	0.2426019074358596
94.4	0.25010113417522745	0.24987229767260802	0.2503854837971053	0.24953652237701923	0.25597871779233855	0.24278035079764543
94.5	0.2501007508153383	0.24987277728307042	0.2503828795079484	0.24953967042261543	0.2558356866878218	0.242952632089085
94.60000000000001	0.2501003697075985	0.24987325408752986	0.25038030167236297	0.2495427862660439	0.25569761509661104	0.24311900629675967
94.7	0.25009999083424883	0.24987372810811753	0.2503777499349257	0.24954587034283116	0.25556429578181883	0.24327971770244566
94.80000000000001	0.25009961417769805	0.24987419936674882	0.2503752239461313	0.2495489230811293	0.25543553032687893	0.24343500022948728
94.9	0.25009923972052583	0.24987466788510956	0.25037272336228183	0.24955194490193414	0.25531112884061363	0.24358507779153799
95.0	0.25009886744548526	0.24987513368465714	0.2503702478453707	0.2495549362192781	0.25519090966121954	0.24373016464297861
95.10000000000001	0.25009849733549994	0.24987559678658455	0.250367797062969	0.24955789744041837	0.25507469906066316	0.24387046572819487
95.2	0.25009812937365555	0.2498760572120236	0.2503653706881062	0.24956082896560583	0.25496233095084503	0.24400617702824817
95.30000000000001	0.2500977635432078	0.24987651498180696	0.2503629683991983	0.24956373118881015	0.25485364659274706	0.24413748590432363
95.4	0.2500973998275713	0.24987697011650373	0.25036058987989285	0.24956660449745077	0.2547484943094899	0.24426457143538718
95.5	0.2500970382103191	0.24987742263661591	0.2503582348190033	0.24956944927236385	0.25464672920428555	0.24438760475064408
95.60000000000001	0.25009667867520263	0.24987787256243407	0.25035590291037585	0.24957226588842732	0.25454821288393836	0.24450674935455924
95.7	0.25009632120610104	0.2498783199138825	0.2503535938528446	0.24957505471433017	0.2544528131885404	0.24462216144460422
95.80000000000001	0.25009596578706905	0.24987876471101544	0.2503513073500803	0.24957781611277027	0.2543604039278788	0.24473399022070236
95.9	0.25009561240231015	0.2498792069732561	0.2503490431105287	0.24958055044052468	0.2542708646249513	0.2448423781862252
96.0	0.2500952610361791	0.24987964672014723	0.2503468008473077	0.24958325804887332	0.2541840802669371	0.24494746144014864
96.10000000000001	0.25009491167318076	0.2498800839710503	0.2503445802781216	0.24958593928311143	0.2540999410638149	0.24504936995954887
96.2	0.2500945642979713	0.24988051874506945	0.2503423811251739	0.24958859448323542	0.25401834221487696	0.24514822787330054
96.30000000000001	0.25009421889535	0.24988095106095698	0.2503402031150795	0.24959122398373373	0.2539391836831902	0.24524415372568648
96.4	0.2500938754502625	0.24988138093775078	0.2503380459787828	0.24959382811354633	0.25386236997809386	0.24533726073118214
96.5	0.2500935339478107	0.24988180839374366	0.25033590945147144	0.24959640719691695	0.25378780994573036	0.2454276570188766
96.60000000000001	0.25009319437319233	0.24988223344734614	0.2503337932725213	0.24959896155251463	0.25371541656755	0.24551544586809163
96.7	0.250092856711811	0.24988265611689495	0.25033169718536374	0.24960149149410385	0.2536451067668413	0.24560072593464227
96.80000000000001	0.2500925209491672	0.24988307642029672	0.25032962093746725	0.24960399733064006	0.2535768012228936	0.2456835914669135
96.9	0.25009218707090686	0.24988349437549184	0.25032756428023006	0.24960647936595182	0.2535104241931198	0.24576413251433082
97.0	0.2500918550628135	0.24988391000012386	0.25032552696891874	0.24960893789948949	0.25344590334251565	0.24584243512590492
97.10000000000001	0.25009152491080405	0.24988432331185123	0.25032350876258863	0.24961137322563412	0.2533831695805881	0.24591858154054114
97.2	0.25009119660092655	0.24988473432780905	0.25032150942402115	0.24961378563460937	0.25332215690545135	0.24599265036849705
97.30000000000001	0.25009087011936215	0.2498851430653748	0.25031952871965135	0.24961617541171346	0.253262802254936	0.24606471676561298
97.4	0.25009054545242004	0.24988554954140743	0.25031756641950137	0.249618542838288	0.25320504536444255	0.24613485259831588
97.5	0.2500902225865483	0.2498859537730715	0.25031562229710996	0.24962088819095274	0.25314882863139615	0.24620312660236707
97.60000000000001	0.2500899015082819	0.24988635577688226	0.25031369612949317	0.24962321174230787	0.2530940969860096	0.24626960453264501
97.7	0.2500895822043385	0.24988675556940634	0.2503117876970312	0.2496255137606544	0.25304079776822885	0.2463343493070879
97.80000000000001	0.2500892646615226	0.24988715316712853	0.25030989678345744	0.249627794510341	0.25298888061048835	0.24639742114357072
97.9	0.2500889488667703	0.24988754858624793	0.2503080231757727	0.24963005425166196	0.25293829732619433	0.24645887768927077
98.0	0.25008863480713783	0.24988794184293522	0.25030616666419125	0.24963229324067684	0.25288900180362084	0.24651877414474077
98.10000000000001	0.2500883224698024	0.2498883329530234	0.2503043270420809	0.2496345117299983	0.2528409499050528	0.24657716338154806
98.2	0.2500880118420581	0.2498887219325158	0.25030250410591215	0.24963670996822676	0.2527940993708751	0.24663409605412323
98.30000000000001	0.250087702911318	0.24988910879693116	0.25030069765519747	0.2496388882002041	0.25274840972848994	0.24668962070573336
98.4	0.25008739566510996	0.2498894935619114	0.2502989074924348	0.24964104666717832	0.25270384220578895	0.24674378386970633
98.5	0.2500870900910763	0.2498898762426456	0.2502971334230485	0.2496431856066231	0.25266035964898426	0.24679663016517073
98.60000000000001	0.2500867861769717	0.2498902568545744	0.25029537525541107	0.24964530525278728	0.25261792644458814	0.24684820238841143
98.7	0.2500864839106658	0.24989063541261108	0.2502936328006231	0.2496474058361298	0.2525765084454014	0.24689854159890476
98.80000000000001	0.25008618328013593	0.24989101193187688	0.2502919058726431	0.2496494875838027	0.25253607290023145	0.2469476872018394
98.9	0.25008588427347106	0.249891386427099	0.2502901942881403	0.249651550719596	0.2524965883872332	0.2469956770257922
99.0	0.2500855868788675	0.24989175891304385	0.2502884978664756	0.2496535954641285	0.2524580247506605	0.24704254739676862
99.10000000000001	0.25008529108462946	0.24989212940422698	0.2502868164296453	0.24965562203462774	0.2524203530408691	0.24708833320831566
99.2	0.2500849968791656	0.24989249791501644	0.2502851498022406	0.24965763064512717	0.2523835454574065	0.24713306798821907
99.30000000000001	0.2500847042509919	0.24989286445978762	0.2502834978114027	0.24965962150666565	0.2523475752950296	0.24717678396167356
99.4	0.2500844131887273	0.2498932290526585	0.25028186028677474	0.2496615948269655	0.2523124168925066	0.2472195121115911
99.5	0.25008412368109467	0.24989359170769257	0.25028023706046787	0.24966355081110211	0.25227804558405376	0.24726128223479005
99.60000000000001	0.2500838357169086	0.2498939524387127	0.2502786279669863	0.24966548966079796	0.2522444376532777	0.24730212299695029
99.7	0.2500835492851018	0.249894311259739	0.25027703284324976	0.24966741157511926	0.25221157028947433	0.247342061983339
99.80000000000001	0.2500832643746927	0.24989466818410308	0.2502754515284878	0.2496693167501672	0.2521794215461908	0.24738112574745058
99.9	0.250082980974803	0.24989502322562132	0.25027388386423444	0.2496712053792621	0.252147970301906	0.24741933985769138
100.0	0.25008269907465025	0.2498953763975383	0.2502723296942798	0.24967307765290417	0.25211719622271866	0.24745672894080126
100.10000000000001	0.25008241866354985	0.24989572771323282	0.2502707888646324	0.24967493375888575	0.2520870797269595	0.2474933167237302
100.2	0.25008213973091015	0.24989607718580104	0.2502692612234833	0.24967677388229662	0.25205760195157256	0.2475291260732037
100.30000000000001	0.2500818622662362	0.2498964248284284	0.25026774662116724	0.2496785982057373	0.2520287447202577	0.24756417903338596
100.4	0.2500815862591236	0.24989677065398164	0.25026624491012733	0.24968040690909904	0.25200049051317963	0.24759849686128016
100.5	0.25008131169925885	0.24989711467532644	0.250264755944879	0.24968220016972317	0.2519728224382201	0.2476321000611975
100.60000000000001	0.25008103857643105	0.24989745690518322	0.25026327958198014	0.24968397816252852	0.25194572420372763	0.24766500841641845

